Happiness as a Measure of Fairness

In this paper, we propose a novel fairness framework grounded in the concept of happiness, a measure of the utility each group gains fromdecisionoutcomes. Bycapturingfairness through this intuitive lens, we not only offer a more human-centered approach, but also one that is mathematically rigorous: In order to compute the optimal, fair post-processing strategy, only a linear program needs to be solved. This makes our method both efficient and scalable with existing optimization tools. Furthermore, it unifies and extends several well-known fairness definitions, and our empirical results highlight its practical strengths across diverse scenarios.

==> plots/adult/acc_vs_happiness_delta_test.csv <==
acc,0,1,2,3
0.755975274169633,,,,4.892921016001013
0.7560583029174544,,,,4.922507909635463
0.7561413316652758,,,,4.9520948032699135
0.7562243604130972,,,,4.981681696904364
0.7563073891609186,,,,5.011268590538814
0.75639041790874,,,,5.040855484173264
0.7564734466565614,,,,5.070442377807715
0.7565564754043828,,,,5.100029271442165
0.7566395041522042,,,,5.129616165076615
0.7567225329000256,,,,5.159203058711065
0.756805561647847,,,,5.188789952345515
0.7568885903956684,,,,5.218376845979965
0.7569716191434898,,,,5.247963739614415
0.7570546478913112,,,,5.2775506332488655
0.7571376766391326,,,,5.307137526883316
0.757220705386954,,,,5.336724420517767
0.7573037341347754,,,,5.366311314152217
0.7573867628825968,,,,5.395898207786667
0.7574697916304182,,,,5.425485101421117
0.7575528203782396,,,,5.455071995055567
0.757635849126061,,,,5.484658888690017
0.7577188778738824,,,,5.514245782324467
0.7578019066217038,,,,5.543832675958917
0.7578849353695252,,,,5.5734195695933675
0.7579679641173466,,,,5.603006463227818
0.758050992865168,,,,5.632593356862268
0.7581340216129894,,,,5.662180250496719
0.7582170503608108,,,,5.691767144131169
0.7583000791086322,,,,5.721354037765619
0.7583831078564536,,,,5.750940931400069
0.758466136604275,,,,5.780527825034519
0.7585491653520964,,,,5.810114718668969
0.7586321940999178,,,,5.839701612303419
0.7587152228477392,,,,5.869288505937869
0.7587982515955606,,,,5.89887539957232
0.758881280343382,,,,5.9284622932067705
0.7589643090912034,,,,5.958049186841221
0.7590473378390248,,,,5.987636080475671
0.7591303665868462,,,,6.017222974110121
0.7592133953346676,,,,6.046809867744571
0.759296424082489,,,,6.076396761379021
0.7593794528303104,,,,6.105983655013471
0.7594624815781317,,,,6.135570548647882
0.7595455103259531,,,,6.165157442282332
0.7596285390737745,,,,6.194744335916782
0.7597115678215959,,,,6.2243312295512325
0.7597945965694173,,,,6.253918123185683
0.7598776253172387,,,,6.283478422461044
0.7599606540650601,,,,6.312994226827012
0.7600436828128815,,,,6.34251003119298
0.7601267115607029,,,,6.372025835558948
0.7602097403085243,,,,6.401541639924916
0.7602927690563457,,,,6.431057444290884
0.7603757978041671,,,,6.460573248656852
0.7604588265519885,,,,6.49008905302282
0.7605418552998099,,,,6.519604857388788
0.7606248840476313,,,,6.549120661754756
0.7607079127954527,,,,6.578636466120724
0.7607909415432741,,,,6.608152270486692
0.7608739702910955,,,,6.637668074852661
0.7609569990389169,,,,6.667183879218628
0.7610400277867383,,,,6.696699683584597
0.7611230565345597,,,,6.726215487950564
0.7612060852823811,,,,6.755731292316533
0.7612891140302025,,,,6.7852470966825
0.7613721427780239,,,,6.814762901048469
0.7614551715258453,,,,6.844278705414436
0.7615382002736667,,,,6.873794509780405
0.7616212290214881,,,,6.903310314146372
0.7617042577693095,,,,6.932826118512341
0.7617872865171309,,,,6.962341922878308
0.7618703152649523,,,,6.991857727244277
0.7619533440127737,,,,7.021373531610244
0.7620363727605951,,,,7.050889335976213
0.7621194015084165,,,,7.080405140342181
0.7622024302562379,,,,7.109920944708149
0.7622854590040593,,,,7.139436749074117
0.7623684877518807,,,,7.168952553440085
0.7624515164997021,,,,7.198468357806053
0.7625345452475235,,,,7.227984162172021
0.7626175739953449,,,,7.257499966537989
0.7627006027431663,,,,7.287015770903957
0.7627836314909877,,,,7.316531575269925
0.7628666602388091,,,,7.346047379635893
0.7629496889866305,,,,7.375563184001861
0.7630327177344519,,,,7.40507898836783
0.7631157464822733,,,,7.434594792733797
0.7631987752300947,,,,7.464110597099765
0.7632818039779161,,,,7.4936264014657334
0.7633648327257375,,,,7.523142205831702
0.7634478614735589,,,,7.5526580101976695
0.7635308902213803,,,,7.582173814563638
0.7636139189692017,,,,7.6116896189296055
0.7636969477170231,,,,7.641205423295574
0.7637799764648445,,,,7.670744829528732
0.7638630052126659,,,,7.700292094558833
0.7639460339604873,,,,7.729839359588935
0.7640290627083087,,,,7.759386624619036
0.7641120914561301,,,,7.788933889649138
0.7641951202039515,,,,7.8184811546792385
0.7642781489517729,,,,7.84802841970934
0.7643611776995943,,,,7.877575684739441
0.7644442064474157,,,,7.907122949769543
0.7645272351952371,,,,7.936670214799644
0.7646102639430585,,,,7.966217479829746
0.7646932926908799,,,,7.995764744859847
0.7647763214387013,,,,8.025312009889948
0.7648593501865227,,,,8.05485927492005
0.7649423789343441,,,,8.084406539950152
0.7650254076821655,,,,8.113953804980254
0.7651084364299869,,,,8.143501070010354
0.7651914651778083,,,,8.173048335040455
0.7652744939256297,,,,8.202595600070557
0.7653575226734511,,,,8.23214286510066
0.7654405514212725,,,,8.26169013013076
0.7655235801690939,,,,8.291237395160861
0.7656066089169153,,,,8.320784660190963
0.7656896376647367,,,,8.350331925221065
0.7657726664125581,,,,8.379879190251165
0.7658556951603795,,,,8.409426455281267
0.765938723908201,,,,8.438973720311369
0.7660217526560223,,,,8.46852098534147
0.7661047814038437,,,,8.49806825037157
0.7661878101516651,,,,8.527615515401672
0.7662708388994866,,,,8.557162780431774
0.7663538676473078,,,,8.586710045461835
0.7664368963951292,,,,8.616257310491937
0.7665199251429506,,,,8.645804575522039
0.766602953890772,,,,8.67535184055214
0.7666859826385934,,,,8.704899105582241
0.7667690113864148,,,,8.734446370612343
0.7668520401342362,,,,8.763993635642445
0.7669350688820576,,,,8.793540900672546
0.767018097629879,,,,8.823088165702647
0.7671011263777004,,,5.887626901512243,8.852635430732748
0.7671841551255218,,,5.829835351268682,8.88218269576285
0.7672671838733433,,,5.772043801025122,8.911729960792952
0.7673502126211647,,,5.714252250781561,8.941277225823052
0.767433241368986,,,5.656460700538,8.970824490853154
0.7675162701168075,,,5.598669150294439,9.000371755883256
0.7675992988646289,,,5.540877600050879,9.029949866208858
0.7676823276124503,,,5.483086049807318,9.05974306913559
0.7677653563602717,,1.8396301855337371,5.4252944995637575,9.089536272062324
0.7678483851080931,,1.8731818910483922,5.367502949320197,9.119329474989058
0.7679314138559145,,1.906733596563047,5.309711399076637,9.149122677915791
0.7680144426037359,,1.9402853020777018,5.251919848833076,9.178915880842524
0.7680974713515573,,1.9738370075923566,5.194128298589515,9.208709083769259
0.7681805000993787,,2.0073887131070114,5.136336748345954,9.238502286695992
0.7682635288472001,,2.040940418621666,5.078545198102394,9.268295489622725
0.7683465575950215,,2.0744921241363214,5.020753647858833,9.29808869254946
0.7684295863428429,,2.1080438296509763,4.962962097615272,9.327881895476192
0.7685126150906643,,2.141595535165631,4.905170547371712,9.357675098402925
0.7685956438384857,,2.175147240680286,4.847378997128152,9.38746830132966
0.7686786725863071,,2.2086989461949407,4.789587446884591,9.417261504256393
0.7687617013341285,,2.2422506517095955,4.73179589664103,9.447054707183128
0.7688447300819499,,2.2758023572242507,4.67400434639747,9.47684791010986
0.7689277588297713,,2.3093540627389055,4.616212796153909,9.506641113036594
0.7690107875775927,,2.3429057682535603,4.558421245910348,9.536434315963328
0.7690938163254141,,2.376457473768215,4.500629695666788,9.566227518890061
0.7691768450732355,,2.41000917928287,4.442838145423227,9.596020721816794
0.7692598738210569,,2.4435608847975248,4.385046595179666,9.625813924743529
0.7693429025688783,,2.4771125903121796,4.327255044936106,9.655607127670262
0.7694259313166997,,2.5106642958268344,4.269463494692545,9.685400330596995
0.7695089600645211,,2.544216001341489,4.211671944448985,9.71519353352373
0.7695919888123425,,2.5777677068561444,4.153880394205424,9.744986736450462
0.7696750175601639,,2.6113194123707992,4.096088843961864,9.774779939377197
0.7697580463079853,,2.644871117885454,4.038297293718303,9.80457314230393
0.7698410750558067,,2.678422823400109,3.980505729437611,9.834366345230663
0.7699241038036281,,2.7119745289147636,3.922714155963453,9.864159548157398
0.7700071325514495,,2.745526234429419,3.864922582489295,9.89395275108413
0.7700901612992709,,2.7790779399440737,3.807131009015137,9.923745954010863
0.7701731900470923,,2.8126296454587285,3.7493394355409793,9.953539156937598
0.7702562187949137,,2.8461813509733833,3.691547862066821,9.983332359864331
0.7703392475427351,,2.879733056488038,3.633756288592663,10.013125562791064
0.7704222762905565,,2.913284762002693,3.575964715118505,10.042918765717799
0.7705053050383779,,2.9468364675173477,3.5181731416443474,10.072711968644532
0.7705883337861993,,2.9803881730320025,3.460381568170189,10.102505171571265
0.7706713625340207,,3.0139398785466573,3.402589994696031,10.132298374498
0.7707543912818421,,3.0474915850305595,3.3447984212218733,10.162091577424732
0.7708374200296635,,3.0810432955838776,3.2870068477477155,10.191884780351465
0.7709204487774849,,3.114595006137196,3.2292152742735576,10.2216779832782
0.7710034775253063,,3.1481467166905146,3.1714237007993993,10.251471186204933
0.7710865062731277,,3.181698427243833,3.1136321273252414,10.281264389131668
0.7711695350209491,,3.215250137797151,3.0558405538510836,10.3110575920584
0.7712525637687705,,3.2488018483504697,2.9980489803769252,10.340850794985133
0.7713355925165919,,3.282353558903788,2.9402574069027674,10.370643997911868
0.7714186212644133,,3.3159052694571063,2.8824658334286095,10.400437200838601
0.7715016500122347,,3.349456980010425,2.8246742599544516,10.430379919235438
0.7715846787600561,,3.3830086905637433,2.766882686480294,10.460475972826185
0.7716677075078775,,3.4165604011170614,2.709091113006136,10.490572026416931
0.7717507362556989,,3.45011211167038,2.6512995395319776,10.520668080007678
0.7718337650035203,,3.4836638222236984,2.5935079660578197,10.550764133598422
0.7719167937513417,,3.5172155327770165,2.5357163925836614,10.580860187189169
0.7719998224991631,,3.550767243330335,2.4779248191095036,10.610956240779915
0.7720828512469845,,3.5843189538836535,2.4201332456353457,10.64105229437066
0.7721658799948059,,3.617870664436972,2.362341672161188,10.671148347961406
0.7722489087426273,,3.65142237499029,2.30455009868703,10.701244401552152
0.7723319374904487,,3.6849740855436086,2.246758525212872,10.731340455142897
0.7724149662382701,,3.718525796096927,2.1889669517387143,10.761436508733643
0.7724979949860915,,3.752077506650245,2.131175378264556,10.79153256232439
0.7725810237339129,,3.7856292172035637,2.073383832279413,10.821628615915134
0.7726640524817343,,3.8191809277568822,2.0155922924682828,10.85172466950588
0.7727470812295557,,3.8527326383102007,1.9578007526571528,10.881820723096627
0.7728301099773771,,3.886284348863519,1.9000092128460229,10.911916776687372
0.7729131387251985,,3.9198360594168373,1.8422176730348927,10.942012830278118
0.7729961674730199,,3.9533877699701554,1.7844261332237625,10.972108883868865
0.7730791962208412,,3.986939480523429,1.7266345934127099,11.00220493745957
0.7731622249686627,,4.020491191076792,1.6688430536015026,11.032300991050356
0.773245253716484,,4.054042901630066,1.6110515137904498,11.062397044641061
0.7733282824643054,,4.087594612183384,1.5532599739793196,11.092493098231808
0.7734113112121268,,4.121146322736703,1.4954684341681896,11.122589151822552
0.7734943399599482,,4.154698033290021,1.4376768943570597,11.152685205413299
0.7735773687077696,,4.18824974384334,1.3798853545459295,11.182781259004045
0.773660397455591,,4.221801454396658,1.3220938147347994,11.21287731259479
0.7737434262034124,,4.255353164949977,1.2643022749236694,11.242973366185536
0.7738264549512338,,4.288904875411957,1.2065107351125393,11.273069419776283
0.7739094836990552,,4.322456585843974,1.148719195301409,11.303165473367027
0.7739925124468766,,4.356008296275992,1.0909276554902791,11.333261526957774
0.774075541194698,,4.3895600067080105,1.0331361156791492,11.36335758054852
0.7741585699425194,,4.423111717140028,0.975344575868019,11.393453634139265
0.7742415986903408,,4.456663427572046,0.9175530360568891,11.423549687730011
0.7743246274381622,,4.490215138004064,0.8597614962457589,11.453645741320758
0.7744076561859836,,4.523766848436082,0.8019699564346288,11.483741794911502
0.774490684933805,,4.5573185588681,0.7441784166234988,11.513837848502249
0.7745737136816264,,4.590870269300118,0.6863868768123687,11.543933902092995
0.7746567424294478,,4.624421979732135,0.6285953370012387,11.574029955683741
0.7747397711772692,,4.6579736901641535,0.5708037971901085,11.604126009274486
0.7748227999250906,,4.691525400596172,0.5130122573789786,11.634222062865232
0.774905828672912,,4.725077111028189,0.45522071756784843,11.664318116455977
0.7749888574207334,,4.758628821460207,0.3974291777567185,11.694414170046723
0.7750718861685548,,4.792180531892225,0.3396376379455883,11.72451022363747
0.7751549149163762,,4.825732242324243,0.2818460981344584,11.754606277228216
0.7752379436641976,,4.859283952756261,0.22699820577327587,11.784702330818961
0.775320972412019,,4.892835663188279,0.271020840785778,11.814798384409707
0.7754040011598404,,4.9263873736202966,0.31504347579828007,11.845248690250852
0.7754870299076618,,4.959939084052315,0.3590661108107822,11.875759842387707
0.7755700586554832,,4.993490794484332,0.40308874582328424,11.906270994524562
0.7756530874033046,,5.02704250491635,0.4471113808357864,11.936782146661416
0.775736116151126,,5.0605942153483685,0.4911340158482885,11.967293298798271
0.7758191448989474,0.18048617268277328,5.094145925780386,0.5351566508607906,11.997804450935128
0.7759021736467688,0.23827773329285518,5.127697636212404,0.5791792858732927,12.028315603071983
0.7759852023945902,0.29606929390293707,5.161249346644422,0.6232019208857948,12.058826755208838
0.7760682311424116,0.35386085451301896,5.19480105707644,0.6672245558982969,12.089337907345692
0.776151259890233,0.4116524151231008,5.228352767508458,0.711247190910799,12.119849059482547
0.7762342886380544,0.46944397573318275,5.261904477940476,0.7552698259233012,12.150360211619404
0.7763173173858758,0.5272355363432646,5.295456188372493,0.7992924609358032,12.180871363756259
0.7764003461336972,0.5850270969533465,5.3290078988045115,0.8433150959483053,12.211382515893114
0.7764833748815186,0.6428186575634285,5.362559609236529,0.8873377309608074,12.241893668029968
0.77656640362934,0.7006102181735103,5.396111319668547,0.9313603659733095,12.272404820166823
0.7766494323771614,0.7584017787835922,5.429663030100565,0.9753830009858117,12.302915972303678
0.7767324611249828,0.8161933393936741,5.4632147405325835,1.0194056359983137,12.333427124440535
0.7768154898728042,0.873984900003756,5.496766449627299,1.0634282710108158,12.36393827657739
0.7768985186206256,0.9317764606138379,5.53031815579526,1.107450906023318,12.394449428714244
0.776981547368447,0.9895680212239197,5.563869861963221,1.15147354103582,12.4249605808511
0.7770645761162684,1.0473595818340016,5.597421568131182,1.195496176048322,12.455471732987954
0.7771476048640898,1.1051511424440834,5.6309732742991425,1.2395188110608242,12.485982885124809
0.7772306336119112,1.1629427030541655,5.664524980467104,1.2835414460733263,12.516494037261666
0.7773136623597326,1.2207342636642473,5.698076686635065,1.3275640810858285,12.54700518939852
0.777396691107554,1.2785258242743291,5.731628392803025,1.3715867160983306,12.577516341535375
0.7774797198553755,1.336317384884411,5.765180098970987,1.4156093511108327,12.60802749367223
0.7775627486031969,1.394108945494493,5.798731805138948,1.4596319861233347,12.638538645809085
0.7776457773510183,1.4519005037864054,5.832283511306908,1.5036546211358368,12.66904979794594
0.7777288060988397,1.5096920479142297,5.86583521747487,1.547677256148339,12.699560950082796
0.777811834846661,1.5674835920420542,5.8993869236428305,1.591699891160841,12.730072102219651
0.7778948635944825,1.6252751361698785,5.932938629810791,1.6357225261733432,12.760583254356506
0.7779778923423039,1.6830666802977028,5.966490335978753,1.6830667764361331,12.791094406493361
0.7780609210901253,1.740858224425527,6.000042042146713,1.7408583125274664,12.821605558630216
0.7781439498379467,1.7986497685533513,6.033593748314674,1.7986498486187998,12.85211671076707
0.7782269785857681,1.8564413126811758,6.0671454544826355,1.8564413847101329,12.882627862903927
0.7783100073335895,1.9142328568090001,6.100697160650596,1.9142329208014663,12.913139015040782
0.7783930360814109,1.9720244009368244,6.134248866818557,1.9720244568927994,12.943650167177637
0.7784760648292323,2.029815945064649,6.167800572986518,2.029815992984133,12.974161319314492
0.7785590935770537,2.0876074891924734,6.201352279154479,2.087607529075466,13.004672471451347
0.7786421223248751,2.1453990333202975,6.23490398532244,2.1453990651667993,13.035183623588203
0.7787251510726965,2.203190577448122,6.2684556914904,2.2031906012581324,13.065694775725058
0.7788081798205179,2.260982121575946,6.302007397658362,2.260982137349466,13.096205927861913
0.7788912085683393,2.3187736657037705,6.335559103826323,2.318773673440799,13.126717079998768
0.7789742373161607,2.376565209831595,6.369110809994284,2.3765652095321324,13.157228232135623
0.7790572660639821,2.434356753959419,6.402662516162245,2.4343567456234654,13.187739384272477
0.7791402948118035,2.4921482980872436,6.4362142223302055,2.492148281714799,13.218250536409334
0.7792233235596249,2.5499398422150676,6.469765928498166,2.549939817806132,13.248871555704866
0.7793063523074463,2.607731386342892,6.503317634666128,2.6077313538974654,13.279928184092709
0.7793893810552677,2.6655229304707166,6.536869340834088,2.6655228899887984,13.310984812480552
0.7794724098030891,2.723314474598541,6.57042104700205,2.723314426080132,13.342041440868394
0.7795554385509105,2.781106025652192,6.6039727531700105,2.7811059621714653,13.373098069256235
0.7796384672987319,2.8388975769432263,6.637524459337971,2.8388974982627984,13.404154697644078
0.7797214960465533,2.896689128234261,6.671076165505932,2.8966890343541314,13.43521132603192
0.7798045247943747,2.954480679525296,6.704627871673893,2.954480570445465,13.466267954419763
0.7798875535421961,3.0122722308163303,6.738179591672526,3.0122721065367983,13.497324582807606
0.7799705822900174,3.0700637821072876,6.771731313660464,3.070063642628054,13.528381211195406
0.7800536110378389,3.1278553333983994,6.8052830356484915,3.1278551787194644,13.55943783958329
0.7801366397856602,3.1856468846893566,6.838834757636429,3.1856467148107206,13.59049446797109
0.7802196685334816,3.243438435980391,6.872386479624411,3.243438250902054,13.621551096358933
0.780302697281303,3.3012299872714257,6.905938201612393,3.301229786993387,13.652607724746776
0.7803857260291244,3.35902153856246,6.939489923600377,3.35902132308472,13.683664353134619
0.7804687547769458,3.4168130898534947,6.973041645588359,3.4168128591760536,13.714720981522461
0.7805517835247672,3.4746046411445297,7.006593367576341,3.474604395267387,13.745777609910304
0.7806348122725886,3.5323961924355642,7.040145089564324,3.53239593135872,13.776834238298145
0.78071784102041,3.5901877437265988,7.073696811552306,3.5901874743865423,13.807890866685987
0.7808008697682314,3.6479792950176333,7.107248533540289,3.6479790257711833,13.83894749507383
0.7808838985160528,3.705770846308668,7.140800255528271,3.705770577155824,13.870004123461673
0.7809669272638742,3.7635623975997023,7.174351977516253,3.763562128540465,13.901060751849515
0.7810499560116956,3.821353948890737,7.207903699504236,3.8213536799251053,13.932117380237358
0.781132984759517,3.879145500181772,7.241455421492219,3.879145231309746,13.9631740086252
0.7812160135073384,3.936937051472806,7.2750071434802015,3.936936782694387,13.994230637013043
0.7812990422551598,3.994728602763841,7.308558865468184,3.9947283340790274,14.025287265400884
0.7813820710029812,4.052520168457418,7.342110587456166,4.052519885463668,14.056343893788727
0.7814650997508026,4.1103117379087655,7.375662309444149,4.110311436848309,14.08740052217657
0.781548128498624,4.168103307360114,7.409214031432131,4.16810298823295,14.118457150564412
0.7816311572464454,4.225894876811462,7.4427657534201135,4.22589453961759,14.149513778952254
0.7817141859942668,4.283686446262809,7.476317475408096,4.283686091002231,14.180570407340097
0.7817972147420882,4.3414780157141575,7.509869197396078,4.341477642386872,14.21162703572794
0.7818802434899096,4.399269585165506,7.543420919384062,4.399269193771513,14.24268366411578
0.781963272237731,4.457061154616853,7.576972641372043,4.457060745156153,14.273740292503623
0.7820463009855524,4.514852724068201,7.610524363360026,4.514852296540794,14.304796920891466
0.7821293297333738,4.5726442935195495,7.644076085348009,4.572643847925435,14.335853549279308
0.7822123584811952,4.630435862970897,7.677627807335991,4.630435399310075,14.366910177667151
0.7822953872290166,4.688227432422245,7.7111795293239735,4.688226950694716,14.397966806054994
0.782378415976838,4.746019001873593,7.744731251311956,4.746018502079357,14.429023434442836
0.7824614447246594,4.803810571324941,7.778282973299938,4.803810053463998,14.460080062830679
0.7825444734724808,4.861602140776289,7.811834695287921,4.861601604848638,14.491136691218522
0.7826275022203022,4.919393710227637,7.845386417275904,4.919393156233279,14.522193319606362
0.7827105309681236,4.977185279678984,7.8789381392638855,4.977184707617919,14.553249947994205
0.782793559715945,5.034976849130333,7.912489861251869,5.03497625900256,14.584306576382048
0.7828765884637664,5.092768418581681,7.9460415739711765,5.092767810387201,14.61536320476989
0.7829596172115878,5.150559988033029,7.979593274646235,5.150559361771842,14.646419833157733
0.7830426459594092,5.208351557484376,8.013144975321293,5.208350913156482,14.677476461545576
0.7831256747072306,5.266143126935725,8.046696675996351,5.266142464541123,14.709023088898899
0.783208703455052,5.323934706010896,8.080248376671408,5.323934015925764,14.740997325991549
0.7832917322028734,5.38172629100203,8.113800077346466,5.381725567310404,14.7729715630842
0.7833747609506948,5.439517875993163,8.147351778021525,5.439517118695045,14.80494580017685
0.7834577896985162,5.497309460984296,8.180903478696582,5.497308670497733,14.836920037269499
0.7835408184463376,5.555101045975428,8.21445517937164,5.555100222510173,14.86889427436215
0.783623847194159,5.612892630966561,8.248006880046699,5.612891774522614,14.9008685114548
0.7837068759419804,5.670684215957694,8.281558580721756,5.670683326535055,14.932842748547449
0.7837899046898018,5.728475800948827,8.315110281396814,5.728474878547496,14.964816985640098
0.7838729334376232,5.78626738593996,8.348661982071873,5.7862664305599365,14.99679122273275
0.7839559621854446,5.844058970931092,8.38221368274693,5.8440579825723775,15.028765459825399
0.784038990933266,5.901850555922225,8.415765383421988,5.9018495345848185,15.060739696918048
0.7841220196810874,5.959642140913359,8.449317084097046,5.9596410865972596,15.0927139340107
0.7842050484289088,6.017433725904492,8.482868784772105,6.0174326386097,15.12468817110335
0.7842880771767302,6.0752253108956245,8.516420485447162,6.075224190622141,15.156662408195999
0.7843711059245516,6.133016895886757,8.54997218612222,6.133015742634582,15.18863664528865
0.784454134672373,6.19080848087789,8.583523886797279,6.190807294647023,15.2206108823813
0.7845371634201944,6.248600065869023,8.617075587472335,6.248598846659463,15.252585119473949
0.7846201921680158,6.306391650860156,8.650627288147394,6.306390398671904,15.284559356566598
0.7847032209158372,6.364183235851289,8.684178988822453,6.364181950684345,15.31653359365925
0.7847862496636586,6.421974820842422,8.71773068949751,6.421973502696786,15.348507830751899
0.78486927841148,6.479766405833555,8.751282390172568,6.479765054709226,15.380482067844548
0.7849523071593014,6.537557990824688,8.784834090847626,6.537556606721667,15.4124563049372
0.7850353359071228,6.595349588665971,8.818385791522683,6.595348158734108,15.444430542029849
0.7851183646549442,6.653141202499286,8.851937492197742,6.653139710746549,15.476404779122499
0.7852013934027656,6.710932816332603,8.8854891928728,6.710931262758989,15.508379016215148
0.785284422150587,6.768724430165919,8.919040893547857,6.76872281477143,15.5403532533078
0.7853674508984084,6.826516043999234,8.952592594222915,6.826514366783871,15.572327490400449
0.7854504796462298,6.88430765783255,8.986144294897974,6.884305918796311,15.604301727493098
0.7855335083940512,6.942099271665866,9.01969599557303,6.942097470808752,15.63627596458575
0.7856165371418726,6.999890885499182,9.05324769624809,6.999889022821193,15.668250201678399
0.785699565889694,7.057682499332498,9.086799396923148,7.057680574833634,15.700224438771048
0.7857825946375154,7.1154741131658135,9.120351097598206,7.115472126846075,15.7321986758637
0.7858656233853368,7.17326572699913,9.153902798273263,7.173263678858516,15.764172912956349
0.7859486521331582,7.231057340832446,9.187454531897826,7.231055230870957,15.796147150048998
0.7860316808809796,7.288848954665761,9.221006265670727,7.288846782883398,15.828121387141648
0.786114709628801,7.346640568499077,9.254557999443627,7.346638334895838,15.8600956242343
0.7861977383766224,7.404432182332393,9.288109733216528,7.404429890146213,15.892069861326949
0.7862807671244438,7.462223796165709,9.321661466989427,7.462221445845582,15.924044098419598
0.7863637958722652,7.520015409999025,9.355213200762329,7.520013001544952,15.95601833551225
0.7864468246200866,7.5778070238323405,9.388764934535228,7.577804557244322,15.987992572604899
0.786529853367908,7.635598637665657,9.42231666830813,7.635596112943691,16.01996680969755
0.7866128821157294,7.693390251498973,9.455868402081029,7.693387668643061,16.051941046790198
0.7866959108635508,7.751181865332288,9.489420135853928,7.751179224342431,16.08391528388285
0.7867789396113722,7.808973479165604,9.52297186962683,7.8089707800418005,16.1158895209755
0.7868619683591935,7.866765105198377,9.556523603399684,7.866762335741093,16.147863758068105
0.786944997107015,7.9245567639198535,9.59007533717263,7.9245538914405405,16.1798379951608
0.7870280258548363,7.9823484226411745,9.623627070945485,7.982345447139832,16.213791844446114
0.7871110546026577,8.040140081362573,9.657178804718384,8.040137002839202,16.248121031664468
0.7871940833504791,8.097931740083972,9.690730538491286,8.097928558538571,16.282450218882822
0.7872771120983005,8.155723398805371,9.724282272264185,8.155720114237942,16.316779406101173
0.7873601408461219,8.21351505752677,9.757834006037086,8.213511669937311,16.351108593319527
0.7874431695939433,8.271306716248167,9.791385739809986,8.27130322563668,16.38543778053788
0.7875261983417647,8.329098374969567,9.824937473582887,8.32909478133605,16.41976696775623
0.7876092270895861,8.386890033690966,9.858489207355786,8.38688633703542,16.454096154974586
0.7876922558374075,8.444681692412363,9.892040941128688,8.44467789273479,16.48842534219294
0.7877752845852289,8.502473351133762,9.925592674901587,8.502469448434159,16.52275452941129
0.7878583133330503,8.560265009855161,9.959144408674486,8.56026100413353,16.557083716629645
0.7879413420808717,8.61805666857656,9.992696142447388,8.618052559832899,16.591412903848
0.7880243708286931,8.675848327297958,10.026247876220287,8.675844115532268,16.62574209106635
0.7881073995765145,8.733639986019357,10.059799609993188,8.733635671231639,16.660071278284704
0.788190428324336,8.791431644740756,10.093351343766088,8.791427226931008,16.694400465503055
0.7882734570721573,8.849223303462153,10.126903077538989,8.849218782630377,16.72872965272141
0.7883564858199787,8.907014962183553,10.160454811311888,8.907010338329748,16.763058839939763
0.7884395145678001,8.964806620904952,10.19400654508479,8.964801894029117,16.797388027158114
0.7885225433156215,9.02259827962635,10.227558278857689,9.022593449728486,16.831717214376468
0.788605572063443,9.080389938347748,10.261110012630589,9.080385005427857,16.866046401594822
0.7886886008112644,9.138181602785323,10.29466174640349,9.138176561127226,16.900375588813173
0.7887716295590858,9.19597331981055,10.32821348017639,9.195968116826595,16.934704776031527
0.7888546583069072,9.253765036835775,10.36176521394929,9.253759673839655,16.96903396324988
0.7889376870547286,9.311556753861002,10.395316935737188,9.311551244047008,17.003363150468232
0.78902071580255,9.369348470886228,10.428868647960147,9.369342814254361,17.037692337686586
0.7891037445503714,9.427140187911453,10.462420360183106,9.427134384461715,17.07202152490494
0.7891867732981928,9.48493190493668,10.495972072406065,9.484925954669066,17.10635071212329
0.7892698020460142,9.542723621961905,10.529523784629024,9.54271752487642,17.140679899341645
0.7893528307938356,9.600515338987131,10.563075496851983,9.600509095083773,17.175009086559996
0.789435859541657,9.658307056012356,10.596627209074942,9.658300665291126,17.20933827377835
0.7895188882894784,9.716098773037583,10.6301789212979,9.71609223549848,17.243667460996704
0.7896019170372998,9.773890490062808,10.663730633520858,9.773883805705832,17.277996648215055
0.7896849457851212,9.831682207088035,10.697282345743817,9.831675375913186,17.31232583543341
0.7897679745329426,9.889473924113261,10.730834057966776,9.889466946120539,17.346655022651763
0.789851003280764,9.947265641138486,10.764385770189735,9.947258516327892,17.380984209870114
0.7899340320285854,10.005057358163713,10.797937482412694,10.005050086535244,17.415313397088468
0.7900170607764068,10.062849075188938,10.831489194635653,10.062841656742597,17.449642584306822
0.7901000895242282,10.120640792214164,10.865040906858612,10.12063322694995,17.483971771525173
0.7901831182720496,10.17843250923939,10.89859261908157,10.178424797157303,17.518300958743527
0.790266147019871,10.236224226264616,10.93214433130453,10.236216367364657,17.55263014596188
0.7903491757676924,10.29401594328984,10.965696043527489,10.29400793757201,17.586959333180232
0.7904322045155138,10.351807660315067,10.999247755750448,10.351799507779363,17.621288520398586
0.7905152332633352,10.409599377340292,11.032799467973406,10.409591077986716,17.65561770761694
0.7905982620111566,10.467390576737847,11.066351180196365,10.467382648194068,17.68994689483529
0.790681290758978,10.525181733763567,11.099902892419324,10.525174218401421,17.724276082053645
0.7907643195067994,10.582972890789287,11.133454604642283,10.582965788608774,17.758605269271996
0.7908473482546208,10.640764047815008,11.167006316865242,10.640757358816128,17.793435807913166
0.7909303770024422,10.698555204840728,11.200558029088201,10.698548929023481,17.833993994323986
0.7910134057502636,10.756346361866449,11.23410974131116,10.756340499230834,17.874552180734806
0.791096434498085,10.814137518892169,11.267661453534119,10.814132069438188,17.915110367145626
0.7911794632459064,10.87192867591789,11.301213165757078,10.87192363964554,17.955668553556446
0.7912624919937278,10.92971983294361,11.334764877980037,10.929715209852894,17.996226739967266
0.7913455207415492,10.98751098996933,11.368316590202996,10.987506780060246,18.036784926378083
0.7914285494893706,11.04530214699505,11.401868302425955,11.045298350267599,18.077343112788903
0.791511578237192,11.10309330402077,11.435420014648914,11.103089920474952,18.117901299199723
0.7915946069850134,11.160884461046491,11.468971726871873,11.162417111650745,18.158459485610543
0.7916776357328348,11.218675618072211,11.502523439094832,11.225278507723086,18.199017672021363
0.7917606644806562,11.276466775097932,11.53607515131779,11.288139903795425,18.239575858432183
0.7918436932284776,11.334257932123652,11.56962686354075,11.351001299867765,18.280134044843
0.791926721976299,11.39204908914937,11.604482688464863,11.413862695940104,18.32069223125382
0.7920097507241204,11.449840246175091,11.649201591149746,11.476724092012443,18.36125041766464
0.7920927794719418,11.507631403200811,11.693920493834629,11.539585488084784,18.40180860407546
0.7921758082197632,11.565422560226532,11.738639396519511,11.602446884157123,18.44236679048628
0.7922588369675846,11.623213717252252,11.783358299204394,11.665308280229462,18.4829249768971
0.792341865715406,11.681004874277972,11.828077201889277,11.728169676301802,18.523483163307915
0.7924248944632274,11.742600715732076,11.87279610457416,11.79103107237414,18.564041349718735
0.7925079232110488,11.80546222918427,11.917515007259043,11.853892468446482,18.604599536129555
0.7925909519588702,11.868323742636463,11.962233909943926,11.916753864518821,18.645157722540375
0.7926739807066916,11.931185256088657,12.006952812628809,11.97961526059116,18.685715908951195
0.792757009454513,11.994046769540851,12.051671715313692,12.0424766566635,18.726274095362015
0.7928400382023344,12.056908282993046,12.096390617998575,12.105338052735839,18.76683228177283
0.7929230669501558,12.11976979644524,12.141109520683457,12.168199448808178,18.80739046818365
0.7930060956979772,12.182631309897433,12.18582842336834,12.231060844880519,18.84794865459447
0.7930891244457986,12.245492823349627,12.230547326053223,12.293922240952858,18.88850684100529
0.79317215319362,12.308354336801822,12.275266228738106,12.356783637025197,18.92906502741611
0.7932551819414414,12.371215850254016,12.319985131422989,12.419645033097536,18.96962321382693
0.7933382106892628,12.43407736370621,12.37635852458104,12.482506429169877,19.010181400237748
0.7934212394370842,12.496938877158403,12.436625054532982,12.545367825242216,19.050739586648568
0.7935042681849056,12.559800390610597,12.496891584484922,12.608229221314556,19.091297773059388
0.7935872969327269,12.622661904062708,12.557158114436781,12.671090617386811,19.131855959470155
0.7936703256805484,12.685523417514986,12.617424644388803,12.733952013459234,19.172414145881028
0.7937533544283697,12.748384930967095,12.677691174340664,12.79681340953149,19.21297233229179
0.7938363831761912,12.811246444419375,12.737957704292684,12.859674805603914,19.253530518702664
0.7939194119240125,12.874107957871484,12.798224234244545,12.92253620167617,19.29408870511343
0.7940024406718339,12.936969471323678,12.858490764196485,12.98539759774851,19.33464689152425
0.7940854694196553,13.086146438215387,13.086130822350656,13.086130910733027,19.37520507793507
0.7941684981674767,13.38513390775649,13.385119265130369,13.385119268076206,19.41576326434589
0.7942515269152981,13.684121377297593,13.684107535602546,13.684107625419385,19.456321450756707
0.7943345556631195,13.983108846838697,13.983095827292559,13.983095982762563,19.496879637167527
0.7944175844109409,14.282096220594893,14.28208417926134,14.282084340105742,19.537437823578347
0.7945006131587623,14.581082502802767,14.581072602901978,14.58107269744892,19.577996009989167
0.7945836419065837,14.880068785010641,14.88006101163225,14.880061054792101,19.618554196399987
0.7946666706544051,15.179055067218515,15.179049403184452,15.179049447732865,19.659112382810804
0.7947496994022265,15.47804134942639,15.478038552868814,15.478037848251242,19.71766383248868
0.7948327281500479,15.777028867631437,15.777027670090513,15.77702624876962,19.884163925133777
0.7949157568978693,16.07601670304127,16.076015527577727,16.076014649287995,20.050664017778878
0.7949987856456907,16.375004538451098,16.37500448014549,16.375003049806374,20.217164110423976
0.7950818143935121,16.67399237386093,16.673993380820498,16.67399145032475,20.383664203069074
0.7951648431413335,16.972982604335506,16.972981920484017,16.972979980021776,20.550164295714172
0.7952478718891549,17.271975127688712,17.27197016401018,17.271968644925483,20.71666438835927
0.7953309006369763,17.570967651041915,17.57095821214121,17.570957309829193,20.88316448100437
0.7954139293847977,17.869960174395118,17.86994630999558,17.8699459747329,21.04966457364947
0.7954969581326191,18.16895082508137,18.1689346358889,18.16893463963661,21.216164666294567
0.7955799868804405,18.46793506652915,18.46792296872748,18.46792330454032,21.382664758939665
0.7956630156282619,18.766919307976927,18.76691131543217,18.76691189031081,21.549164851584766
0.7957460443760833,19.065903549424707,19.065899377462056,19.065900037048056,21.715664944229864
0.7958290731239047,19.364887790872487,19.364887003635477,19.364888183785304,21.882165036874962
0.7959121018717261,19.66387623783855,19.66387541261913,19.66387633052255,22.04866512952006
0.7959951306195475,19.96286494766765,19.96286382148294,19.9628644772598,22.21516522216516
0.7960781593673689,20.26185365749675,20.261852230247523,20.261852623997047,22.38166531481026
0.7961611881151903,20.56084236732585,20.56084063984446,20.560840770734295,22.548165407455357
0.7962442168630117,20.859831364516207,20.859829049941812,20.859829169964822,22.714665500100455
0.7963272456108331,21.15882051218425,21.1588174594417,21.15881762582078,22.881165592745553
0.7964102743586545,21.457809659852295,21.457805866895345,21.457806081676736,23.047665685390655
0.7964933031064759,21.756798807520337,21.75679426991161,21.756794537532695,23.214165778035753
0.7965763318542973,22.055787294946168,22.055782666033434,22.055782993388654,23.38066587068085
0.7966593606021187,22.35477466520604,22.354771083836265,22.354771449244613,23.54716596332595
0.7967423893499401,22.653762035465917,22.653759532309103,22.65375995866634,23.71366605597105
0.7968254180977615,22.95274940572579,22.952748003528708,22.95274852590212,23.880166148616148
0.7969084468455829,23.251736996393213,23.25173650088529,23.251737093137898,24.046666241261246
0.7969914755934043,23.55072691225071,23.550725022758602,23.55072566037368,24.213166333906344
0.7970745043412257,23.84971682810821,23.849713557601095,23.84971422760946,24.379666426551445
0.7971575330890471,24.148706743965707,24.148702077508094,24.148702794845242,24.546166519196543
0.7972405618368685,24.447696659823208,24.447690531471448,24.447691499888787,24.71266661184164
0.7973235905846899,24.746689779446214,24.746678817541778,24.74668101717192,24.87916670448674
0.7974066193325113,25.04566666192573,25.045666663355732,25.045666699914655,25.045665897659582


==> plots/adult/acc_vs_happiness_delta_val.csv <==
acc,0,1,2,3
0.7598208802555133,,,,4.7281389315586715
0.7599033174101835,,,,4.757537572854188
0.7599857545648536,,,,4.786936214149704
0.7600681917195237,,,,4.816334855445181
0.7601506288741938,,,,4.8457334967406975
0.760233066028864,,,,4.875132138036214
0.7603155031835341,,,,4.90453077933173
0.7603979403382042,,,,4.933929420627207
0.7604803774928743,,,,4.963328061922724
0.7605628146475445,,,,4.99272670321824
0.7606452518022147,,,,5.022125344513757
0.7607276889568847,,,,5.051523985809234
0.7608101261115549,,,,5.08092262710475
0.760892563266225,,,,5.110321268400266
0.7609750004208952,,,,5.139719909695783
0.7610574375755652,,,,5.16911855099126
0.7611398747302354,,,,5.198517192286776
0.7612223118849055,,,,5.227915833582292
0.7613047490395757,,,,5.257314474877809
0.7613871861942457,,,,5.286713116173286
0.7614696233489159,,,,5.316111757468802
0.761552060503586,,,,5.345510398764318
0.7616344976582562,,,,5.374909040059835
0.7617169348129262,,,,5.404307681355312
0.7617993719675964,,,,5.433706322650828
0.7618818091222666,,,,5.4631049639463445
0.7619642462769367,,,,5.492503605241861
0.7620466834316068,,,,5.521902246537338
0.7621291205862769,,,,5.551300887832854
0.7622115577409471,,,,5.5806995291283705
0.7622939948956172,,,,5.610098170423887
0.7623764320502873,,,,5.639496811719364
0.7624588692049574,,,,5.668895453014881
0.7625413063596276,,,,5.698294094310397
0.7626237435142977,,,,5.727692735605913
0.7627061806689678,,,,5.75709137690139
0.7627886178236379,,,,5.786490018196907
0.7628710549783081,,,,5.815888659492423
0.7629534921329783,,,,5.845287300787939
0.7630359292876483,,,,5.874685942083416
0.7631183664423185,,,,5.904084583378933
0.7632008035969886,,,,5.933483224674449
0.7632832407516588,,,,5.962881865969965
0.7633656779063288,,,,5.992280507265442
0.763448115060999,,,,6.021679148560959
0.7635305522156691,,,,6.051077789856475
0.7636129893703393,,,,6.080476431151991
0.7636954265250093,,,,6.109870233705861
0.7637778636796795,,,,6.139196976086219
0.7638603008343496,,,,6.168523718466578
0.7639427379890198,,,,6.1978504608469365
0.7640251751436898,,,,6.227177203227256
0.76410761229836,,,,6.256503945607615
0.7641900494530302,,,,6.285830687987973
0.7642724866077003,,,,6.315157430368332
0.7643549237623704,,,,6.344484172748651
0.7644373609170405,,,,6.37381091512901
0.7645197980717107,,,,6.403137657509369
0.7646022352263808,,,,6.432464399889727
0.7646846723810509,,,,6.461791142270046
0.764767109535721,,,,6.491117884650405
0.7648495466903912,,,,6.5204446270307646
0.7649319838450613,,,,6.549771369411123
0.7650144209997314,,,,6.579098111791442
0.7650968581544015,,,,6.608424854171801
0.7651792953090717,,,,6.637751596552159
0.7652617324637419,,,,6.6670783389325186
0.7653441696184119,,,,6.696405081312838
0.765426606773082,,,,6.725731823693196
0.7655090439277522,,,,6.755058566073555
0.7655914810824224,,,,6.784385308453913
0.7656739182370924,,,,6.813712050834233
0.7657563553917626,,,,6.843038793214592
0.7658387925464327,,,,6.87236553559495
0.7659212297011029,,,,6.901692277975309
0.7660036668557729,,,,6.931019020355628
0.7660861040104431,,,,6.960345762735987
0.7661685411651132,,,,6.989672505116346
0.7662509783197834,,,,7.018999247496704
0.7663334154744534,,,,7.048325989877023
0.7664158526291236,,,,7.077652732257382
0.7664982897837938,,,,7.106979474637741
0.7665807269384639,,,,7.1363062170181
0.766663164093134,,,,7.165632959398419
0.7667456012478041,,,,7.194959701778778
0.7668280384024743,,,,7.224286444159136
0.7669104755571444,,,,7.253613186539495
0.7669929127118145,,,,7.282939928919815
0.7670753498664846,,,,7.312266671300173
0.7671577870211548,,,,7.341593413680531
0.7672402241758249,,,,7.37092015606089
0.767322661330495,,,,7.4002468984412095
0.7674050984851651,,,,7.429573640821569
0.7674875356398353,,,,7.458900383201927
0.7675699727945055,,,,7.488231408264732
0.7676524099491755,,,,7.517589968859061
0.7677348471038457,,,,7.546948529453429
0.7678172842585158,,,,7.576307090047798
0.767899721413186,,,,7.605665650642165
0.767982158567856,,,,7.6350242112364946
0.7680645957225262,,,,7.664382771830862
0.7681470328771963,,,,7.693741332425231
0.7682294700318665,,,,7.723099893019599
0.7683119071865365,,,,7.752458453613928
0.7683943443412067,,,,7.781817014208296
0.7684767814958768,,,,7.811175574802664
0.768559218650547,,,,7.840534135397032
0.768641655805217,,,6.037652351986405,7.869892695991361
0.7687240929598872,,,5.985299885506803,7.899251256585729
0.7688065301145574,,,5.932947419027201,7.928609817180098
0.7688889672692275,,,5.8805949525475985,7.957968377774465
0.7689714044238976,,,5.828242486068067,7.987326938368795
0.7690538415785677,,,5.775890019588465,8.016685498963163
0.7691362787332379,,,5.723537553108863,8.04604405955753
0.769218715887908,,,5.671185086629261,8.075402620151898
0.7693011530425781,,,5.618832620149729,8.104761180746227
0.7693835901972482,,,5.566480153670127,8.134119741340596
0.7694660273519184,,,5.514127687190524,8.163478301934964
0.7695484645065885,,,5.461775220710923,8.192836862529333
0.7696309016612586,,,5.40942275423139,8.222195423123662
0.7697133388159287,,,5.357070287751789,8.25155398371803
0.7697957759705989,,,5.304717821272186,8.280912544312397
0.769878213125269,,,5.252365354792584,8.310271104906766
0.7699606502799391,,,5.2000128883130525,8.339629665501095
0.7700430874346093,,,5.14766042183345,8.368988226095462
0.7701255245892794,,,5.0953079553538485,8.398346786689832
0.7702079617439496,,,5.042955488874246,8.4277053472842
0.7702903988986196,,,4.990603022394715,8.457063907878528
0.7703728360532898,,,4.938250555915112,8.486422468472895
0.7704552732079599,,,4.88589808943551,8.515781029067265
0.7705377103626301,,,4.833545622955908,8.545139589661632
0.7706201475173001,,,4.781193156476376,8.57449815025596
0.7707025846719703,,,4.728840689996774,8.60385671085033
0.7707850218266404,,,4.676488223517172,8.633215271444698
0.7708674589813106,,,4.624135757037569,8.662573832039065
0.7709498961359806,,,4.571783290558038,8.691932392633394
0.7710323332906508,,,4.5194308240784355,8.721290953227763
0.771114770445321,,,4.467078357598833,8.75064951382213
0.7711972075999911,,,4.4147258911192315,8.7800080744165
0.7712796447546612,,,4.3623734246397,8.809366635010829
0.7713620819093313,,1.6621991614583653,4.310020958160098,8.838725195605196
0.7714445190640015,,1.6950616670895309,4.257668491680495,8.868133983264348
0.7715269562186716,,1.7279241727206966,4.205316025200894,8.897741318582403
0.7716093933733417,,1.7607866783518178,4.152963548924908,8.927348653900419
0.7716918305280118,,1.7936491839829836,4.100611061447706,8.956955989218475
0.771774267682682,,1.8265116896141491,4.048258573970504,8.98656332453653
0.7718567048373521,,1.8593741952453147,3.995906086493302,9.016170659854586
0.7719391419920222,,1.892236700876436,3.9435535990161705,9.0457779951726
0.7720215791466923,,1.9250992065076016,3.8912011115389684,9.075385330490656
0.7721040163013625,,1.9579617121387671,3.8388486240617663,9.10499266580871
0.7721864534560327,,1.9908242177699327,3.7864961365845646,9.134600001126767
0.7722688906107027,,2.0236867234010543,3.734143649107433,9.164207336444782
0.7723513277653729,,2.05654922903222,3.681791161630231,9.193814671762837
0.772433764920043,,2.0894117346633854,3.629438674153029,9.223422007080893
0.7725162020747132,,2.122274240294551,3.577086186675827,9.253029342398948
0.7725986392293832,,2.155136745925672,3.5247336991986953,9.282636677716964
0.7726810763840534,,2.187999251556838,3.472381211721493,9.312244013035018
0.7727635135387235,,2.2208617571880036,3.4200287242442915,9.341851348353075
0.7728459506933937,,2.253724262819169,3.3676762367670894,9.371458683671129
0.7729283878480637,,2.2865867684502903,3.315323749289958,9.401066018989145
0.7730108250027339,,2.319449274081456,3.2629712618127558,9.430673354307201
0.773093262157404,,2.352311779712622,3.2106187743355536,9.460280689625256
0.7731756993120742,,2.385174285343787,3.1582662868583515,9.48988802494331
0.7732581364667442,,2.4180367909749085,3.10591379938122,9.519495360261326
0.7733405736214144,,2.450899296606074,3.0535613119040184,9.549102695579382
0.7734230107760846,,2.4837618022372396,3.0012088244268162,9.578710030897437
0.7735054479307547,,2.516624307868405,2.948856336949614,9.608317366215493
0.7735878850854248,,2.5494868134995268,2.8965038494724826,9.637924701533509
0.7736703222400949,,2.5823493191306923,2.844151361995281,9.667532036851563
0.7737527593947651,,2.615211824761858,2.7917988745180784,9.697139372169618
0.7738351965494352,,2.6480743303930234,2.7394463870408767,9.726746707487674
0.7739176337041054,,2.680936836024189,2.6870938995636746,9.756354042805729
0.7740000708587754,,2.71379934165531,2.634741412086543,9.785961378123744
0.7740825080134456,,2.746661847286476,2.582388924609341,9.8155687134418
0.7741649451681157,,2.779524352917641,2.5300364371321393,9.845176048759855
0.7742473823227858,,2.812386858548763,2.477683949655008,9.87478338407787
0.7743298194774559,,2.845249364179929,2.4253314621778053,9.904390719395927
0.7744122566321261,,2.87811186997646,2.3729789747006036,9.933998054713982
0.7744946937867963,,2.9109743796408005,2.3206264872234015,9.963605390032036
0.7745771309414664,,2.9438368893051408,2.2682740082104065,9.993212725350093
0.7746595680961365,,2.976699398969437,2.215921551453812,10.022820060668108
0.7747420052508066,,3.0095619086337773,2.1635690946971473,10.052427395986163
0.7748244424054768,,3.0424244182981175,2.111216637940483,10.08203473130422
0.7749068795601469,,3.0752869279624577,2.058864181183818,10.111642066622274
0.774989316714817,,3.108149437626754,2.0065117244272237,10.14124940194029
0.7750717538694871,,3.1410119472910942,1.954159267670559,10.170856737258344
0.7751541910241573,,3.173874456955435,1.9018068109138944,10.2004640725764
0.7752366281788274,,3.206736966619775,1.8494543541572295,10.230071407894455
0.7753190653334975,,3.2395994762840714,1.7971018974006352,10.259761237507416
0.7754015024881676,,3.2724619859484116,1.7447494406439705,10.289675018586967
0.7754839396428378,,3.305324495612752,1.6923969838873059,10.31958879966652
0.775566376797508,,3.338187005277092,1.640044527130641,10.349502580746073
0.775648813952178,,3.3710495149413884,1.5876920703740467,10.379416361825584
0.7757312511068482,,3.403912024605729,1.535339613617382,10.409330142905135
0.7758136882615183,,3.4367745342700693,1.4829871568607174,10.439243923984687
0.7758961254161885,,3.4696370439344095,1.4306347001040525,10.46915770506424
0.7759785625708585,,3.502499553598706,1.3782822433474582,10.499071486143752
0.7760609997255287,,3.535362063263046,1.3259297865907935,10.528985267223304
0.7761434368801988,,3.5682245729273863,1.2735773298341286,10.558899048302855
0.776225874034869,,3.601087082591727,1.221224873077464,10.588812829382409
0.776308311189539,,3.6339495922560228,1.1688724163208697,10.61872661046192
0.7763907483442092,,3.666812101920363,1.116519959564205,10.648640391541472
0.7764731854988793,,3.6996746115847037,1.0641675028075401,10.678554172621025
0.7765556226535495,,3.732537121249044,1.0118150460508755,10.708467953700577
0.7766380598082195,,3.76539963091334,0.9594625892942812,10.738381734780088
0.7767204969628897,,3.7982621405776804,0.9071101325376165,10.76829551585964
0.7768029341175599,,3.831124650242021,0.8547576757809516,10.798209296939193
0.77688537127223,,3.8639871599063613,0.802405219024287,10.828123078018745
0.7769678084269,,3.896849669570657,0.7500527622676927,10.858036859098256
0.7770502455815702,,3.929712179234998,0.697700305511028,10.887950640177808
0.7771326827362404,,3.962574688899338,0.6453478487543631,10.917864421257361
0.7772151198909105,,3.9954371985636783,0.5929953919976985,10.947778202336913
0.7772975570455806,,4.028299708227975,0.5406429352411042,10.977691983416424
0.7773799942002507,,4.061162217892315,0.4882904784844395,11.007605764495977
0.7774624313549209,,4.094024727556655,0.4359380217277746,11.03751954557553
0.777544868509591,,4.126887237326553,0.3906186252014048,11.067433326655081
0.7776273056642611,,4.159749747117516,0.4215289020956326,11.097347107734592
0.7777097428189312,,4.192612256908523,0.45243917898990205,11.127260888814146
0.7777921799736014,,4.225474766699531,0.48334945588417155,11.157174669893697
0.7778746171282716,,4.258337276490538,0.514259732778441,11.187088450973249
0.7779570542829416,,4.2911997862815,0.5451700096726688,11.21700223205276
0.7780394914376118,,4.3240622960725075,0.5760802865669383,11.246916013132314
0.7781219285922819,,4.356924805863515,0.6069905634612077,11.276829794211865
0.7782043657469521,0.03523402696277232,4.389787315654522,0.6379008403554772,11.306743575291417
0.7782868029016221,0.08758650211858705,4.422649825445485,0.6688111172497051,11.336657356370928
0.7783692400562923,0.1399389772744723,4.455512335236492,0.6997213941439745,11.366571137450482
0.7784516772109624,0.19229145243035753,4.488374845027499,0.7306316710382439,11.396484918530033
0.7785341143656326,0.24464392758624276,4.521237354818506,0.7615419479325134,11.426398699609585
0.7786165515203026,0.29699640274205746,4.554099864609469,0.7924522248267413,11.456312480689098
0.7786989886749728,0.3493488778979427,4.586962374400477,0.8233625017210107,11.48622626176865
0.7787814258296429,0.401701353053828,4.619824884191484,0.8542727786152802,11.516140042848201
0.7788638629843131,0.4540538282097132,4.65268739398249,0.8851830555095497,11.546053823927753
0.7789463001389831,0.5064063033655279,4.685549903773453,0.9160933324037774,11.575967605007266
0.7790287372936533,0.5587587785214132,4.718412413564461,0.9470036092980469,11.605881386086818
0.7791111744483235,0.6111112536772983,4.751274923355468,0.9779138861923163,11.63579516716637
0.7791936116029936,0.6634637288331836,4.7841374331464745,1.0088241630865857,11.665850346933393
0.7792760487576637,0.7158162039889984,4.8169999429374375,1.0397344399808137,11.696184336774957
0.7793584859123338,0.7681686791448836,4.849862452728445,1.070644716875083,11.726518326616562
0.779440923067004,0.8205211543007689,4.882724962519452,1.1015549937693527,11.756852316458167
0.7795233602216741,0.872873629456654,4.91558747231046,1.132465270663622,11.787186306299771
0.7796057973763442,0.9252261046124688,4.9484499821014225,1.16337554755785,11.817520296141335
0.7796882345310143,0.977578579768354,4.98131249189243,1.1942858244521193,11.847854285982942
0.7797706716856845,1.0299310549242393,5.014175001683436,1.2251961013463888,11.878188275824547
0.7798531088403546,1.0822835300801246,5.047037511474444,1.2561063782406583,11.908522265666152
0.7799355459950247,1.1346360052359392,5.079900021265407,1.287016655134886,11.938856255507716
0.7800179831496948,1.1869884803918245,5.112762531056414,1.3179269320291556,11.96919024534932
0.780100420304365,1.2393409555477097,5.1456250408474205,1.3488372089234248,11.999524235190925
0.7801828574590352,1.2916934279056593,5.178487550638428,1.3797474858176946,12.029858225032532
0.7802652946137052,1.3440458889011684,5.211350060429391,1.4106577627119223,12.060192214874096
0.7803477317683754,1.396398349896748,5.244212570220398,1.4415680396061918,12.090526204715701
0.7804301689230455,1.4487508108923277,5.2770750800114055,1.4724783165004611,12.120860194557306
0.7805126060777157,1.5011032718879072,5.309937589802413,1.5033885933947306,12.15119418439891
0.7805950432323857,1.5534557328834162,5.342800097447963,1.5534558429440017,12.181528174240476
0.7806774803870559,1.6058081938789959,5.37566260381016,1.6058082973059957,12.211862164082081
0.780759917541726,1.6581606548745755,5.4085251101723575,1.6581607516679897,12.242196153923686
0.7808423546963962,1.710513115870155,5.441387616534556,1.7105132060299837,12.272530143765291
0.7809247918510662,1.762865576865664,5.474250122896708,1.762865660391907,12.302864133606855
0.7810072290057364,1.8152180378612437,5.507112629258906,1.8152181147539013,12.33319812344846
0.7810896661604065,1.8675704988568231,5.539975135621103,1.8675705691158953,12.363532113290066
0.7811721033150767,1.9199229598524028,5.5728376419833,1.9199230234778892,12.393866103131671
0.7812545404697467,1.9722754208479119,5.605700148345453,1.9722754778398128,12.424200092973235
0.7813369776244169,2.0246278818434913,5.63856265470765,2.0246279322018066,12.45453408281484
0.781419414779087,2.076980342839071,5.671425161069848,2.076980386563801,12.484868072656445
0.7815018519337572,2.1293328038346506,5.7042876674320455,2.1293328409257946,12.51520206249805
0.7815842890884273,2.1816852648301595,5.737150173794198,2.181685295287718,12.545536052339614
0.7816667262430974,2.2340377258257393,5.770012680156396,2.2340377496497124,12.57587004218122
0.7817491633977676,2.286390186821319,5.802875186518593,2.286390204011706,12.606204032022825
0.7818316005524377,2.3387426478168987,5.83573769288079,2.3387426583737003,12.63653802186443
0.7819140377071078,2.3910951088124075,5.868600199242943,2.3910951127356235,12.666872011705994
0.7819964748617779,2.4434475698079874,5.901462705605141,2.4434475670976177,12.697206001547599
0.7820789120164481,2.495800030803567,5.934325211967337,2.495800021459612,12.727539991389204
0.7821613491711182,2.5481524917991463,5.967187718329535,2.5481524758216056,12.75787398123081
0.7822437863257883,2.6005049573955588,6.000050224691688,2.6005049301835292,12.788207971072374
0.7823262234804584,2.6528574247621877,6.0329127310538855,2.6528573845455234,12.81854196091398
0.7824086606351286,2.705209892128816,6.065775237416083,2.705209838907517,12.848875950755584
0.7824910977897988,2.757562359495445,6.09863774377828,2.757562293269511,12.879209940597189
0.7825735349444688,2.8099148268620033,6.131500250140433,2.809914747631435,12.909543930438755
0.782655972099139,2.862267294228632,6.16436275650263,2.8622672019934288,12.93987792028036
0.7827384092538091,2.9146197615952607,6.197225262864828,2.9146196563554225,12.970211910121964
0.7828208464084793,2.9669722289618896,6.230087769227025,2.9669721107174167,13.00054589996357
0.7829032835631493,3.0193246963284475,6.262950275589178,3.0193245650793403,13.030879889805133
0.7829857207178195,3.0716771636950764,6.295812781951375,3.071677019441334,13.061213879646738
0.7830681578724896,3.1240296310617053,6.328675288313573,3.1240294738033283,13.091770971701317
0.7831505950271598,3.1763820984283337,6.36153779467577,3.1763819281653225,13.122657474427736
0.7832330321818298,3.228734565794892,6.394400301037923,3.2287343825272456,13.153543977154113
0.7833154693365,3.281087033161521,6.427262807400121,3.28108683688924,13.184430479880534
0.7833979064911701,3.33343950052815,6.460125313762318,3.333439291251234,13.215316982606954
0.7834803436458403,3.3857919678947783,6.492987820124515,3.385791745613228,13.246203485333373
0.7835627808005103,3.4381444352613366,6.525850326486668,3.438144209168748,13.277089988059751
0.7836452179551805,3.4904969026279655,6.5587128385335465,3.4904966766200136,13.30797649078617
0.7837276551098507,3.542849369994594,6.59157535849377,3.5428491440712793,13.33886299351259
0.7838100922645208,3.5952018373612225,6.624437878453995,3.595201611522545,13.36974949623901
0.7838925294191909,3.647554304727781,6.657300398414176,3.64755407897374,13.400635998965388
0.783974966573861,3.6999067720944097,6.6901629183744,3.6999065464250056,13.431522501691807
0.7840574037285312,3.7522592394610386,6.723025438334624,3.7522590138762713,13.462409004418227
0.7841398408832013,3.804611706827667,6.755887958294848,3.804611481327537,13.493295507144646
0.7842222780378714,3.856964177605979,6.788750478255029,3.856963948778732,13.524182009871025
0.7843047151925415,3.9093166588005595,6.821612998215253,3.9093164162299976,13.555068512597444
0.7843871523472117,3.96166913999514,6.8544755181754775,3.9616688836812637,13.585955015323865
0.7844695895018818,4.014021621189721,6.887338038135702,4.014021351132529,13.616841518050284
0.7845520266565519,4.066374102384231,6.920200558095882,4.066373818583724,13.647728020776661
0.784634463811222,4.118726583578812,6.953063078056107,4.11872628603499,13.678614523503082
0.7847169009658922,4.171079064773393,6.985925598016331,4.171078753486255,13.709501026229502
0.7847993381205624,4.223431545967973,7.018788117976555,4.223431220937521,13.740387528955921
0.7848817752752324,4.275784027162483,7.051650637936735,4.275783688388716,13.7712740316823
0.7849642124299026,4.328136508357064,7.08451315789696,4.328136155839982,13.802160534408719
0.7850466495845727,4.380488989551644,7.117375677857185,4.380488623291248,13.833047037135138
0.7851290867392429,4.432841470746225,7.1502381978174085,4.432841090742514,13.863933539861558
0.7852115238939129,4.485193951940735,7.183100717777589,4.485193558193709,13.894820042587936
0.7852939610485831,4.537546433135316,7.215963237737813,4.537546025644974,13.925706545314355
0.7853763982032532,4.589898914329896,7.248825757698038,4.58989849309624,13.956593048040775
0.7854588353579234,4.642251395524477,7.281688277658262,4.642250960547505,13.987479550767194
0.7855412725125934,4.694603876718987,7.314550797618442,4.6946034279987,14.018366053493573
0.7856237096672636,4.746956357913568,7.347413317578667,4.746955895449966,14.049252556219992
0.7857061468219337,4.799308839108148,7.380275837538891,4.799308362901232,14.080139058946411
0.7857885839766039,4.851661320302729,7.413138357499116,4.851660830352498,14.111025561672832
0.7858710211312739,4.904013801497239,7.446000877459296,4.904013297803693,14.14191206439921
0.7859534582859441,4.95636628269182,7.47886339741952,4.956365765254958,14.172798567125628
0.7860358954406143,5.0087187638864,7.511725917379744,5.008718232706224,14.20368506985205
0.7861183325952844,5.061071245080981,7.544588437339969,5.06107070015749,14.234571572578469
0.7862007697499545,5.113423726275491,7.577450957300149,5.113423167608685,14.265458075304847
0.7862832069046246,5.165776216907787,7.610313477260373,5.16577563505995,14.296344578031267
0.7863656440592948,5.218128710338379,7.643175997220598,5.218128102511216,14.327231080757686
0.7864480812139649,5.2704812037689726,7.676038517180822,5.270480569962482,14.358117583484105
0.786530518368635,5.322833697199495,7.708901037141002,5.322833037637552,14.389004086210484
0.7866129555233051,5.375186190630087,7.741763557101226,5.375185505526644,14.419890588936903
0.7866953926779753,5.42753868406068,7.774626073101579,5.4275379734157365,14.450777091663323
0.7867778298326454,5.479891177491273,7.807488574241555,5.479890441304828,14.481663594389742
0.7868602669873155,5.532243670921795,7.840351075381488,5.53224290919385,14.51255009711612
0.7869427041419856,5.584596164352388,7.873213576521464,5.584595377082942,14.543874845195067
0.7870251412966558,5.63694865778298,7.9060760776614405,5.636947844972035,14.575691618086454
0.787107578451326,5.689301151213574,7.938938578801417,5.689300312861127,14.607508390977841
0.7871900156059961,5.741653644644166,7.971801079941394,5.7416527807502185,14.63932516386923
0.7872724527606662,5.794006138074688,8.004663581081326,5.79400524863924,14.671141936760575
0.7873548899153363,5.8463586315052805,8.037526082221303,5.846357716528333,14.702958709651963
0.7874373270700065,5.898711124935874,8.070388583361279,5.898710184417425,14.734775482543352
0.7875197642246765,5.951063618366396,8.103251084501212,5.9510626523064465,14.766592255434697
0.7876022013793467,6.003416111796989,8.136113585641187,6.003415120195538,14.798409028326084
0.7876846385340168,6.055768605227581,8.168976086781164,6.05576758808463,14.830225801217471
0.787767075688687,6.108121098658174,8.201838587921142,6.108120055973723,14.86204257410886
0.7878495128433571,6.160473592088767,8.234701089061117,6.160472523862815,14.893859347000248
0.7879319499980272,6.212826085519289,8.26756359020105,6.212824991751837,14.925676119891593
0.7880143871526973,6.2651785789498815,8.300426091341025,6.265177459640928,14.95749289278298
0.7880968243073675,6.317531072380475,8.333288592481003,6.317529927530021,14.98930966567437
0.7881792614620375,6.369883565810997,8.366151093620935,6.369882395419042,15.021126438565714
0.7882616986167077,6.422236066062827,8.39901359476091,6.422234863308135,15.052943211457102
0.7883441357713779,6.474588582546677,8.431876095900888,6.474587331197227,15.08475998434849
0.788426572926048,6.526941099030528,8.464738597040864,6.526939799086319,15.116576757239878
0.7885090100807182,6.579293615514378,8.49760109818084,6.579292266975411,15.148393530131266
0.7885914472353882,6.631646131998158,8.530463599320774,6.631644734864433,15.18021030302261
0.7886738843900584,6.683998648482008,8.563326100460749,6.683997202753525,15.212027075914
0.7887563215447285,6.736351164965859,8.596188601600726,6.736349670642617,15.243843848805387
0.7888387586993986,6.788703681449639,8.629051102740657,6.788702138531638,15.275660621696732
0.7889211958540687,6.841056197933489,8.661913603880635,6.84105460642073,15.307477394588119
0.7890036330087389,6.8934087144173395,8.694776105020612,6.893407074309823,15.339294167479508
0.789086070163409,6.94576123090119,8.727638606160587,6.945759542198915,15.371110940370896
0.7891685073180792,6.99811374738504,8.760501107300565,6.998112010088008,15.402927713262283
0.7892509444727492,7.050466263868819,8.793363608440497,7.0504644779770285,15.43474448615363
0.7893333816274194,7.10281878035267,8.826226109580473,7.102816945866121,15.466561259045017
0.7894158187820896,7.15517129683652,8.85908861072045,7.155169413755213,15.498378031936404
0.7894982559367597,7.20752381332037,8.891951111860426,7.20752188252037,15.530194804827794
0.7895806930914298,7.25987632980415,8.924813613000358,7.259874353144623,15.562011577719138
0.7896631302460999,7.312228846288001,8.957676114140334,7.312226823768945,15.593828350610526
0.7897455674007701,7.364581362771851,8.990538615359718,7.364579294393269,15.625645123501913
0.7898280045554402,7.416933879255701,9.023401145277314,7.416931765017591,15.657461896393302
0.7899104417101103,7.4692863957394815,9.056263675194867,7.469284235641844,15.689278669284647
0.7899928788647804,7.521638912223332,9.089126205112464,7.521636706266166,15.721095442176034
0.7900753160194506,7.573991428707182,9.12198873503006,7.57398917689049,15.752912215067422
0.7901577531741207,7.626343945191032,9.154851264947657,7.6263416475148125,15.784728987958811
0.7902401903287908,7.678696461674813,9.18771379486521,7.678694118139065,15.816545760850156
0.7903226274834609,7.731049008800585,9.220576324782808,7.731046588763388,15.848362533741543
0.7904050646381311,7.783401562630461,9.253438854700404,7.783399059387711,15.880179306632932
0.7904875017928013,7.835754116460337,9.286301384618001,7.8357515300120335,15.91199607952432
0.7905699389474713,7.888106670290143,9.319163914535554,7.888104000636286,15.943812852415665
0.7906523761021415,7.940459224120019,9.35202644445315,7.940456471260609,15.975629625307052
0.7907348132568116,7.992811777949895,9.384888974370748,7.992808941884932,16.00744639819844
0.7908172504114818,8.045164331779771,9.417751504288345,8.045161412509255,16.040551110091993
0.7908996875661518,8.097516885609577,9.450614034205898,8.097513883133507,16.07476007038495
0.790982124720822,8.149869439439454,9.483476564123494,8.14986635375783,16.108969030677958
0.7910645618754921,8.20222199326933,9.516339094041092,8.202218824382154,16.143177990970965
0.7911469990301623,8.254574547099207,9.549201623958687,8.254571295006476,16.17738695126397
0.7912294361848323,8.306927100929013,9.58206415387624,8.306923765630728,16.21159591155693
0.7913118733395025,8.359279654758888,9.614926683793838,8.359276236255052,16.245804871849938
0.7913943104941726,8.411632208588765,9.647789213711436,8.411628706879375,16.28001383214294
0.7914767476488428,8.46398476241864,9.680651743629031,8.463981177503697,16.31422279243595
0.7915591848035128,8.516337316248446,9.713514273546584,8.516333648127949,16.34843175272891
0.791641621958183,8.568689870078323,9.746376803464182,8.568686118752273,16.382640713021914
0.7917240591128532,8.621042423908198,9.779239333381778,8.621038589376596,16.41684967331492
0.7918064962675233,8.673394977738075,9.812101863299375,8.673391060000919,16.45105863360793
0.7918889334221934,8.725747531567881,9.844964393216928,8.72574353062517,16.485267593900886
0.7919713705768635,8.778100085397757,9.877826923134526,8.778096001249494,16.519476554193893
0.7920538077315337,8.830452639227634,9.910689453052122,8.830448471873817,16.5536855144869
0.7921362448862038,8.88280519305751,9.94355198296972,8.88280094249814,16.587894474779905
0.7922186820408739,8.935157746887317,9.976414512887272,8.935153413122393,16.622103435072866
0.792301119195544,8.987510318476387,10.009277042804868,8.987505883746715,16.656312395365873
0.7923835563502142,9.039862923766547,10.042139572722466,9.039858354371038,16.690521355658877
0.7924659935048843,9.092215529056707,10.075002102640063,9.092210826412908,16.724730315951884
0.7925484306595544,9.144568134346796,10.107864632557614,9.144563308004907,16.758939276244845
0.7926308678142245,9.196920739636958,10.140727162475212,9.196915789596977,16.79314823653785
0.7927133049688947,9.249273344927119,10.17358969239281,9.249268271189047,16.827357196830857
0.7927957421235649,9.301625950217279,10.206452222310407,9.301620752781117,16.861566157123864
0.7928781792782349,9.353978555507368,10.239314737429126,9.353973234373116,16.89577511741682
0.792960616432905,9.406331160797528,10.272177248734375,9.406325715965185,16.92998407770983
0.7930430535875752,9.458683766087688,10.305039760039625,9.458678197557255,16.964193038002836
0.7931254907422454,9.511036371377848,10.337902271344873,9.511030679149325,16.99840199829584
0.7932079278969154,9.563388976667937,10.370764782650078,9.563383160741324,17.0326109585888
0.7932903650515856,9.615741581958098,10.403627293955328,9.615735642333394,17.066819918881805
0.7933728022062557,9.66809418724826,10.436489805260576,9.668088123925465,17.101028879174812
0.7934552393609259,9.72044679253842,10.469352316565825,9.720440605517535,17.13523783946782
0.7935376765155959,9.772799397828509,10.50221482787103,9.772793087109534,17.169446799760777
0.7936201136702661,9.825152003118669,10.53507733917628,9.825145568701602,17.203655760053785
0.7937025508249362,9.87750460840883,10.567939850481528,9.877498050293672,17.237864720346792
0.7937849879796064,9.92985721369899,10.600802361786776,9.929850531885743,17.272073680639796
0.7938674251342764,9.98220981898908,10.633664873091982,9.982203013477742,17.306282640932757
0.7939498622889466,10.03456242427924,10.66652738439723,10.034555495069812,17.340491601225764
0.7940322994436168,10.0869150295694,10.69938989570248,10.086907976661882,17.374700561518768
0.7941147365982869,10.13926763485956,10.73225240700773,10.13926045825395,17.408909521811776
0.794197173752957,10.19162024014965,10.765114918312934,10.191612939845951,17.443118482104737
0.7942796109076271,10.24397284543981,10.797977429618182,10.24396542143802,17.47732744239774
0.7943620480622973,10.296325054145044,10.830839940923433,10.29631790303009,17.511536402690748
0.7944444852169674,10.348677203462415,10.863702452228681,10.34867038462216,17.545745362983755
0.7945269223716375,10.401029352779718,10.896564963533885,10.40102286621416,17.579954323276713
0.7946093595263076,10.45338150209709,10.929427474839136,10.45337534780623,17.61416328356972
0.7946917966809778,10.505733651414461,10.962289986144384,10.5057278293983,17.652224805700016
0.7947742338356479,10.558085800731833,10.995152497449633,10.558080310990368,17.692794357475133
0.794856670990318,10.610437950049134,11.028015008754839,10.610432792582369,17.733363909250194
0.7949391081449881,10.662790099366505,11.060877520060087,10.662785274174437,17.77393346102531
0.7950215452996583,10.715142248683877,11.093740031365336,10.715137755766508,17.81450301280043
0.7951039824543285,10.76749439800125,11.126602542670586,10.767490237358578,17.855072564575547
0.7951864196089985,10.819846547318551,11.15946505397579,10.819842718950577,17.895642116350608
0.7952688567636687,10.872198696635923,11.192327565281039,10.872195200542647,17.936211668125726
0.7953512939183388,10.924550845953295,11.225190076586289,10.924547682134715,17.976781219900843
0.795433731073009,10.976902995270667,11.258052587891537,10.976900163726786,18.01735077167596
0.795516168227679,11.02925514458797,11.290915099196742,11.033830233448452,18.05792032345102
0.7955986053823492,11.081607293905341,11.323777610501992,11.09106172965154,18.09848987522614
0.7956810425370193,11.133959443222713,11.35664012180724,11.14829322585463,18.139059427001257
0.7957634796916895,11.186311592540084,11.389502633112489,11.205524722057719,18.179628978776375
0.7958459168463595,11.238663741857385,11.422365144417695,11.262756218260732,18.220198530551436
0.7959283540010297,11.291015891174757,11.460724568256092,11.31998771446382,18.260768082326553
0.7960107911556998,11.34336804049213,11.50294418054544,11.37721921066691,18.30133763410167
0.79609322831037,11.395720189809502,11.545163792834787,11.434450706869999,18.34190718587679
0.79617566546504,11.448072339126803,11.587383405124077,11.491682203073012,18.38247673765185
0.7962581026197102,11.500424488444175,11.629603017413425,11.5489136992761,18.423046289426967
0.7963405397743804,11.554699877785685,11.671822629702772,11.60614519547919,18.463615841202085
0.7964229769290505,11.611931468689834,11.714042241992122,11.663376691682279,18.504185392977202
0.7965054140837206,11.669163059593902,11.756261854281412,11.720608187885292,18.544754944752263
0.7965878512383907,11.726394650498051,11.79848146657076,11.77783968408838,18.58532449652738
0.7966702883930609,11.783626241402198,11.840701078860107,11.835071180291472,18.6258940483025
0.796752725547731,11.840857832306344,11.882920691149454,11.89230267649456,18.666463600077613
0.7968351627024011,11.898089423210415,11.925140303438745,11.949534172697572,18.707033151852677
0.7969175998570712,11.955321014114562,11.967359915728093,12.006765668900663,18.747602703627795
0.7970000370117414,12.012552605018708,12.00957952801744,12.063997165103752,18.788172255402912
0.7970824741664115,12.069784195922857,12.05179914030679,12.12122866130684,18.828741807178027
0.7971649113210816,12.127015786826925,12.09401875259608,12.178460157509853,18.86931135895309
0.7972473484757517,12.184247377731074,12.136238364885427,12.235691653712943,18.90988091072821
0.7973297856304219,12.24147896863522,12.181603744648966,12.292923149916032,18.950450462503326
0.797412222785092,12.298710559539368,12.236331953630861,12.35015464611912,18.99102001427844
0.7974946599397621,12.355942150443438,12.291060162612684,12.407386142322133,19.031589566053505
0.7975770970944323,12.413173741347585,12.34578837159458,12.464617638525223,19.072159117828622
0.7976595342491024,12.470405332251731,12.400516580576475,12.521849134728312,19.112728669603737
0.7977419714037726,12.527636923155878,12.455244789558373,12.5790806309314,19.153298221378854
0.7978244085584426,12.584868514059949,12.509972998540194,12.636312127134413,19.19386777315392
0.7979068457131128,12.642100104964097,12.564701207522091,12.693543623337503,19.234437324929036
0.7979892828677829,12.699331695868244,12.619429416503987,12.750775119540592,19.27500687670415
0.7980717200224531,12.75656328677239,12.674157625485883,12.808006615743682,19.315576428479268
0.7981541571771231,12.815389834264074,12.815369489272081,12.865238111946693,19.356145980254333
0.7982365943317933,13.170360495863385,13.170341790638243,13.170341782773354,19.396715532029447
0.7983190314864634,13.525331157462697,13.525313689164166,13.525313804040119,19.437285083804564
0.7984014686411336,13.880301819062009,13.880285619212923,13.880285825306881,19.477854635579682
0.7984839057958036,14.235271780384803,14.235257667493524,14.235257846573168,19.518424187354746
0.7985663429504738,14.590240671932843,14.590229777436349,14.59022986783993,19.65309217659095
0.798648780105144,14.945209563480885,14.945201860993613,14.945201920432556,19.833482809970434
0.7987312172598141,15.300178455028927,15.300174683070399,15.300174004992769,20.01387344334992
0.7988136544144842,15.65514920737732,15.655147510485666,15.655146089552504,20.19426407672916
0.7988960915691543,16.01012046674859,16.01011942674429,16.010118174112716,20.374654710108643
0.7989785287238245,16.365091726119854,16.365092562439575,16.36509025867293,20.555045343488125
0.7990609658784946,16.720064181390878,16.720065063892065,16.72006240107084,20.73543597686761
0.7991434030331647,17.07504223023242,17.075036981789363,17.07503485319346,20.91582661024685
0.7992258401878348,17.43002027907444,17.43000850776056,17.43000730531656,21.096217243626334
0.799308277342505,17.78499832791646,17.78498017168926,17.78497975743966,21.276607877005816
0.7993907144971751,18.139969593557666,18.13995212049545,18.13995220956276,21.4569985103853
0.7994731516518452,18.49493566853095,18.494924074584404,18.49492466168538,21.63738914376454
0.7995555888065153,18.849901743504713,18.849895959402676,18.849896530156506,21.817779777144025
0.7996380259611855,19.204867818478476,19.20486689488212,19.20486827032432,21.998170410523507
0.7997204631158557,19.55984008352141,19.55983899368527,19.559840010492128,22.17856104390299
0.7998029002705257,19.914812628695923,19.914811092226394,19.91481175065946,22.35895167728223
0.7998853374251959,20.269785173870915,20.26978319103736,20.26978349082727,22.539342310661716
0.799967774579866,20.624757952925894,20.624755291382613,20.62475543879706,22.719732944041198
0.8000502117345362,20.979731172118885,20.9797273911128,20.97972760990806,22.900123577420683
0.8001326488892062,21.334704391311398,21.33469948769334,21.334699781018585,23.080514210799922
0.8002150860438764,21.689677610504386,21.68967157514546,21.689671952129586,23.260904844179407
0.8002975231985465,22.044648854837426,22.044643668238322,22.044644123240587,23.44129547755889
0.8003799603532167,22.399619395477004,22.399615808068802,22.39961631861807,23.621686110938374
0.8004623975078868,22.754589936116584,22.75458799524397,22.754588657511803,23.80207674431786
0.8005448346625569,23.109560962413227,23.109560230706045,23.109560996405065,23.9824673776971
0.800627271817227,23.464535310615773,23.464532507624597,23.4645333352988,24.16285801107658
0.8007097089718972,23.819509658818323,23.819504799956388,23.819505674192538,24.343248644456065
0.8007921461265672,24.174484007020393,24.17447701697671,24.174478013085796,24.523639277835304
0.8008745832812374,24.52946130701319,24.52944900670256,24.52945130799442,24.70402991121479
0.8009570204359076,24.884420352569805,24.88442035396139,24.88442039054796,24.88441958814917


==> plots/financial/acc_vs_happiness_delta_test.csv <==
acc,0,1,2,3
0.8822410616229684,,,1771.829286651213,
0.8823389561683155,,,1806.090979313197,
0.8824368507136625,,,1840.3526719751815,
0.8825347452590095,,,1874.6143646371656,
0.8826326398043566,,,1908.87605729915,
0.8827305343497035,,,1943.1377499610953,
0.8828284288950505,,,1977.3994426230797,
0.8829263234403976,,,2011.6611352850641,
0.8830242179857446,,,2045.9228279470483,
0.8831221125310916,,,2080.1845206090325,
0.8832200070764387,,,2114.446213271017,
0.8833179016217857,,,2148.7079059330013,
0.8834157961671327,,,2182.9695985949857,
0.8835136907124798,,,2217.2312912569696,
0.8836115852578268,,,2251.492983918954,
0.8837094798031737,,,2285.7546765808993,
0.8838073743485207,,,2320.016370659687,
0.8839052688938678,,,2354.2780649338897,
0.8840031634392148,,,2388.5397592080926,
0.8841010579845618,,,2422.8014534822955,
0.8841989525299089,,,2457.0631477564984,
0.8842968470752559,,,2491.3248420307013,
0.8843947416206029,,,2525.5865363049043,
0.88449263616595,,,2559.8482305791076,
0.8845905307112969,,,2594.1099248532714,
0.8846884252566439,,,2628.3716191274743,
0.884786319801991,,,2662.6333134016772,
0.884884214347338,,,2696.89500767588,
0.884982108892685,,,2731.156701950083,
0.8850800034380321,,,2765.418396224286,
0.8851778979833791,,,2799.6800904984893,
0.8852757925287261,,,2833.9417845286516,
0.8853736870740732,,,2868.2034784807215,
0.8854715816194202,,,2902.4651724327914,
0.8855694761647671,,,2936.726866384822,
0.8856673707101141,,,2970.988560336892,
0.8857652652554612,,,3005.2502542889615,
0.8858631598008082,,,3039.5119482410314,
0.8859610543461552,,,3073.7736421931013,
0.8860589488915023,,,3108.0353361451707,
0.8861568434368493,,,3142.2970300972406,
0.8862547379821963,,,3176.5587240493105,
0.8863526325275434,,,3210.82041800138,
0.8864505270728904,,,3245.08211195345,
0.8865484216182373,,,3279.3438059054806,
0.8866463161635844,,,3313.6054998575505,
0.8867442107089314,,,3347.867193796039,
0.8868421052542784,,,3382.128887726767,
0.8869399997996255,,,3416.3905816574947,
0.8870378943449725,,,3450.6522755882224,
0.8871357888903195,,,3484.9139695189506,
0.8872336834356666,,,3519.1756634496783,
0.8873315779810136,,,3553.437357380406,
0.8874294725263605,,,3587.699051311095,
0.8875273670717075,,,3621.960745241823,
0.8876252616170546,,,3656.222439172551,
0.8877231561624016,,,3690.4841331032785,
0.8878210507077486,,,3724.7458270340067,
0.8879189452530957,,,3759.0075209647343,
0.8880168397984427,,,3793.2692148954625,
0.8881147343437897,,,3827.53090882619,
0.8882126288891368,,,3861.7926026699315,
0.8883105234344838,,,3896.0542964318024,
0.8884084179798307,,,3930.3159901936347,
0.8885063125251778,,,3964.5776839555056,
0.8886042070705248,,,3998.8393777173765,
0.8887021016158718,,,4033.1010714792474,
0.8887999961612189,,,4067.3627652411183,
0.8888978907065659,,,4101.624459002989,
0.8889957852519129,,,4135.8861527648605,
0.88909367979726,,,4170.147846526731,
0.889191574342607,,,4204.409540288602,
0.8892894688879539,,,4238.671234050435,
0.8893873634333009,,,4272.932927812305,
0.889485257978648,,,4307.194621574176,
0.889583152523995,,,4341.456315336047,
0.889681047069342,,,4375.718008882898,
0.8897789416146891,,,4409.979702098948,
0.8898768361600361,,,4444.241395314997,
0.8899747307053831,,,4478.503088531047,
0.8900726252507302,,,4512.764781747096,
0.8901705197960772,,,4547.026474963146,
0.8902684143414241,692.3384016878291,,4581.288168179157,
0.8903663088867712,645.4297148640026,,4615.549861395206,
0.8904642034321182,598.5210280401761,,4649.811554611256,
0.8905620979774652,551.6123412163497,,4684.073247827305,
0.8906599925228122,504.7036543925232,,4718.334941043355,
0.8907578870681593,457.7949675686968,,4752.596634259404,
0.8908557816135063,410.8862807448703,,4786.858327475454,
0.8909536761588533,363.9775939210438,,4821.120020691503,
0.8910515707042004,317.0689070972174,,4855.381713907553,
0.8911494652495474,270.1602202733909,,4889.643406829935,
0.8912473597948943,223.25153344961768,,4923.905098969162,
0.8913452543402414,176.34284662579125,,4958.166791108429,
0.8914431488855884,129.4341598019647,,4992.428483247695,
0.8915410434309354,148.0073555468,,5026.690175386961,
0.8916389379762825,175.32960902179025,,5060.951867526227,
0.8917368325216295,202.6518624967805,,5095.213559665493,
0.8918347270669765,229.97411597177074,,5129.47525180476,
0.8919326216123236,257.296369446761,,5163.736943944026,
0.8920305161576706,284.61862292175124,,5197.998636083293,
0.8921284107030175,311.94087639671056,,5232.26032822252,
0.8922263052483645,339.2631298717008,,5266.522020361786,
0.8923241997937116,366.58538334669106,,5300.783712501052,
0.8924220943390586,393.9076368216813,,5335.045404640318,
0.8925199888844056,421.22989029667156,,5369.307096779585,
0.8926178834297527,448.5521437716618,,5403.568788973609,
0.8927157779750997,480.3685475299503,,5437.830481474282,
0.8928136725204467,527.2770851708716,,5472.092173974955,
0.8929115670657938,574.1856228117928,,5506.353866475628,
0.8930094616111408,621.094160452714,,5540.6155589763,
0.8931073561564877,668.002698093582,,5574.877251476934,
0.8932052507018348,714.9112357345032,,5609.138943977607,
0.8933031452471818,761.8197733754245,,5643.400636478279,
0.8934010397925288,808.7283110163457,,5677.662328978952,
0.8934989343378759,855.6368486572669,,5711.924021479625,
0.8935968288832229,902.5453862981881,,5746.185713980297,
0.8936947234285699,949.4539239391094,,5780.44740648097,
0.893792617973917,996.3624615800305,,5814.7090989816425,
0.893890512519264,1043.2709992209518,,5848.970791482315,
0.8939884070646109,1090.1792594223173,,5883.232483982949,
0.894086301609958,1137.0873162042396,,5917.494176496837,
0.894184196155305,1183.995372986162,,5951.755869433625,
0.894282090700652,1230.9034297680844,,5986.017562370413,
0.894379985245999,1277.8114865500067,,6020.279255307201,
0.8944778797913461,1324.7195433319293,,6054.540948243989,
0.8945757743366931,1371.6276001138517,,6088.802641180777,
0.8946736688820401,1418.535656895774,,6123.064334117565,
0.8947715634273872,1465.4437136776965,,6157.326027054352,
0.8948694579727342,1512.3517704596188,,6191.587719991141,
0.8949673525180811,1559.259827241488,,6225.84941292789,
0.8950652470634282,1606.1678840234104,,6260.1111058646775,
0.8951631416087752,1653.0759408053327,,6294.372798801466,
0.8952610361541222,1699.9841962915903,,6328.634491738254,
0.8953589306994693,1746.8924680428286,,6362.896184675042,
0.8954568252448163,1793.8007397940669,,6397.1578776118295,
0.8955547197901633,1840.7090115453054,,6431.419570548617,
0.8956526143355104,1887.6172832965437,,6465.681250236343,
0.8957505088808574,1934.5255550477823,,6499.942928599159,
0.8958484034262044,1981.4338267990206,,6534.2046069619755,
0.8959462979715513,2028.3420985502057,,6568.466285324754,
0.8960441925168984,2075.250370301444,,6602.72796368757,
0.8961420870622454,2122.158642052683,,6636.9896420503865,
0.8962399816075924,2169.066913803921,,6671.251320413203,
0.8963378761529395,2215.9751855551594,,6705.51299877602,
0.8964357706982865,2262.8835059728226,,6739.7746771388365,
0.8965336652436335,2309.791956794709,,6774.036355501653,
0.8966315597889806,2356.7004076165954,,6808.298033864469,
0.8967294543343276,2403.608858438482,,6842.559712227286,
0.8968273488796745,2450.517309260315,,6876.821390590064,
0.8969252434250216,2497.425760082201,,6911.08306895288,
0.8970231379703686,2544.3342109040877,,6945.344747315697,
0.8971210325157156,2591.242661725974,,6979.606410679122,
0.8972189270610627,2638.1511125478605,,7013.868070004294,
0.8973168216064097,2685.0595633697467,,7048.129729329467,
0.8974147161517567,2731.9680141916333,,7082.391388654641,
0.8975126106971038,2778.8764650135195,,7116.653047979814,
0.8976105052424508,2825.784915835406,,7150.914707304986,
0.8977083997877978,2872.6931637256193,,7185.1763666301595,
0.8978062943331447,2919.6012868462967,,7219.438025955294,
0.8979041888784918,2966.5094099670278,,7253.699685280467,
0.8980020834238388,3013.4175330877583,,7287.961344605639,
0.8980999779691858,3060.325656208489,,7322.223003930812,
0.8981978725145329,3107.23377932922,,7356.484663255986,
0.8982957670598799,3154.1419024499505,,7390.746322581158,
0.8983936616052269,3201.050025570681,,7425.007981906331,
0.898491556150574,3247.958148691412,,7459.2696412315045,
0.898589450695921,3294.8662718121427,,7493.531276176676,
0.898687345241268,3341.7743949328737,,7527.7928989318025,
0.898785239786615,3388.682518053551,,7562.054521686889,
0.898883134331962,3435.5906411742817,,7596.316144442014,
0.898981028877309,3482.499241922921,,7630.57776719714,
0.899078923422656,3529.407859149932,,7664.839389952265,
0.8991768179680031,3576.316476376943,,7699.1010127073905,
0.8992747125133501,3623.2250936039536,,7733.362635462517,
0.8993726070586971,3670.1337108309644,,7767.624258217642,
0.8994705016040442,3717.042328057975,,7801.885880972767,
0.8995683961493912,3763.9509452849857,,7836.147503727892,
0.8996662906947381,3810.8595625119433,,7870.409126482979,
0.8997641852400852,3857.768179738954,,7904.670749238105,
0.8998620797854322,3904.6767969659645,,7938.932371993231,
0.8999599743307792,3951.5854141929753,,7973.193994748356,
0.9000578688761263,3998.494031419986,,8007.455618645204,
0.9001557634214733,4045.402473257252,,8041.717243493515,
0.9002536579668203,4092.310532261903,,8075.9788683418265,
0.9003515525121674,4139.2185912665545,,8110.240493190137,
0.9004494470575144,4186.126650271205,,8144.502118038449,
0.9005473416028613,4233.034709275803,,8178.763742886722,
0.9006452361482084,4279.9427682804535,,8213.025367735034,
0.9007431306935554,4326.850827285105,,8247.286992583344,
0.9008410252389024,4373.7588862897555,,8281.548617431656,
0.9009389197842494,4420.666945294407,,8315.810242279967,
0.9010368143295965,4467.575004299058,,8350.07186712828,
0.9011347088749435,4514.483063303709,,8384.333491976591,
0.9012326034202905,4561.39112230836,,8418.595116824901,
0.9013304979656376,4608.29918131301,,8452.856741673213,
0.9014283925109846,4655.207328405828,,8487.118366521525,
0.9015262870563315,4702.115520563064,,8521.37999345743,
0.9016241816016786,4749.023712720354,,8555.641623226746,
0.9017220761470256,4795.931904877643,,8589.90325299606,
0.9018199706923726,4842.840097034933,,8624.164882765375,
0.9019178652377197,4889.748289192222,,8658.42651253469,
0.9020157597830667,4936.6564813495115,,8692.688142304005,
0.9021136543284137,4983.564673506801,,8726.949772073318,
0.9022115488737608,5030.472865664091,,8761.211401842633,
0.9023094434191078,5077.38105782138,,8795.473031611948,
0.9024073379644548,5124.289249978669,,8829.734661381262,
0.9025052325098017,5171.197442135906,,8863.996291150537,
0.9026031270551488,5218.10563506094,,8898.257920919852,
0.9027010216004958,5265.0139128250075,,8932.519550689167,
0.9027989161458428,5311.922190589075,,8966.781180458482,
0.9028968106911899,5358.830468353143,,9001.042810227797,
0.9029947052365369,5405.73874611721,,9035.304441832794,
0.9030925997818839,5452.647023881278,,9069.566077660209,
0.903190494327231,5499.555301645346,,9103.827713487623,
0.903288388872578,5546.463579409414,,9138.089349315038,
0.9033862834179249,5593.371857173428,,9172.350985142413,
0.903484177963272,5640.280134937496,,9206.612620969829,
0.903582072508619,5687.188412701563,,9240.874256797242,
0.903679967053966,5734.096690465631,,9275.135892624658,
0.9037778615993131,5781.0049682296985,,9309.397528452071,
0.9038757561446601,5827.913248576643,,9343.659164279487,
0.9039736506900071,5874.821533587743,,9377.9208001069,
0.9040715452353542,5921.729818598843,,9412.182435934315,
0.9041694397807012,5968.638103609943,,9446.444071761729,
0.9042673343260482,6015.546388621044,,9480.705707589144,
0.9043652288713951,6062.45467363209,,9514.96734341652,
0.9044631234167422,6109.36295864319,,9549.228980477052,
0.9045610179620892,6156.271243654291,,9583.490623087364,
0.9046589125074362,6203.1795286653905,,9617.752265697678,
0.9047568070527833,6250.08781367649,,9652.01390830799,
0.9048547015981303,6296.99609868759,,9686.275550918304,
0.9049525961434773,6343.90438369869,,9720.537193528617,
0.9050504906888244,6390.81266870979,,9754.79883613893,
0.9051483852341714,6437.720940691202,,9789.060478749243,
0.9052462797795184,6484.629207190104,,9823.322121359557,
0.9053441743248654,6531.537473688954,,9857.583763969831,
0.9054420688702124,6578.445740187858,,9891.845406580143,
0.9055399634155594,6625.354006686761,,9926.107049190457,
0.9056378579609065,6672.2622731856645,,9960.36869180077,
0.9057357525062535,6719.170539684568,,9994.630334411084,
0.9058336470516005,6766.078806183471,,10028.891977021396,
0.9059315415969476,6812.987072682375,,10063.153644898299,
0.9060294361422946,6859.895339181277,,10097.41570456339,
0.9061273306876416,6906.803605680181,,10131.67776422848,
0.9062252252329885,6953.711872179031,,10165.939823893532,
0.9063231197783356,7000.620138690518,,10200.201883558622,
0.9064210143236826,7047.528405434832,,10234.463943223713,
0.9065189088690296,7094.436672179147,,10268.726002888805,
0.9066168034143767,7141.344938923461,,10302.988062553895,
0.9067146979597237,7188.253205667775,,10337.250122218986,
0.9068125925050707,7235.161472412089,,10371.512181884076,
0.9069104870504178,7282.069739156403,,10405.774241549167,
0.9070083815957648,7328.978005900717,,10440.036301214259,
0.9071062761411118,7375.886272645032,,10474.29836087935,
0.9072041706864588,7422.794539389292,,10508.560420544401,
0.9073020652318058,7469.702806133607,,10542.822480209492,
0.9073999597771528,7516.61107287792,,10577.084539874582,
0.9074978543224999,7563.519339622235,,10611.346255483548,
0.9075957488678469,7610.427607174864,,10645.607948896184,
0.9076936434131939,7657.335875946509,,10679.869642308819,
0.907791537958541,7704.2441447181545,,10714.131335721453,
0.907889432503888,7751.1524134898,,10748.393029134088,
0.907987327049235,7798.060682261445,,10782.654722546722,
0.9080852215945819,7844.968951033038,,10816.916415959318,
0.908183116139929,7891.877219804684,,10851.178109371953,
0.908281010685276,7938.785488576329,,10885.439802784587,
0.908378905230623,7985.6937573479745,,10919.701496197222,
0.9084767997759701,8032.60202611962,,10953.963189609856,
0.9085746943213171,8079.510294891265,,10988.22488302249,
0.9086725888666641,8126.418563662911,,11022.486576435125,
0.9087704834120112,8173.326832434556,,11056.74826984776,
0.9088683779573582,8220.23510305567,,11091.009963260394,
0.9089662725027052,8267.143374306022,,11125.271656753892,
0.9090641670480522,8314.051645556323,,11159.53335026532,
0.9091620615933992,8360.959916806674,,11193.795043776785,
0.9092599561387462,8407.868188057028,,11228.05673728825,
0.9093578506840932,8454.77645930738,,11262.318430799716,
0.9094557452294403,8501.684730557734,,11296.580124311182,
0.9095536397747873,8548.593001808085,,11330.841817822647,
0.9096515343201343,8595.501273058439,,11365.103511334113,
0.9097494288654814,8642.409544308792,,11399.36520484558,
0.9098473234108284,8689.317815559145,,11433.626898357046,
0.9099452179561753,8736.226086809444,,11467.888591868474,
0.9100431125015224,8783.13435828115,,11502.15028537994,
0.9101410070468694,8830.042631896995,,11536.411978891405,
0.9102389015922164,8876.950905512838,,11570.67367240287,
0.9103367961375635,8923.859179128684,,11604.935365914336,
0.9104346906829105,8970.767452744527,,11639.197059506185,
0.9105325852282575,9017.675726360372,,11673.458753132982,
0.9106304797736046,9064.583999976216,,11707.72044675978,
0.9107283743189516,9111.492273592059,,11741.982140386577,
0.9108262688642986,9158.400547207904,,11776.243834013374,
0.9109241634096455,9205.308820823695,,11810.505527640133,
0.9110220579549926,9252.21709443954,,11844.767221266931,
0.9111199525003396,9299.125368055384,,11879.028914893728,
0.9112178470456866,9346.033641671227,,11913.290608520525,
0.9113157415910337,9392.9419162247,,11947.552302147322,
0.9114136361363807,9439.850191966632,,11981.81399577412,
0.9115115306817277,9486.758467708565,,12016.075689400917,
0.9116094252270748,9533.666743450496,,12050.337383027714,
0.9117073197724218,9580.575019192429,,12084.599076654513,
0.9118052143177688,9627.483294934362,,12118.86077028131,
0.9119031088631158,9674.39157067624,,12153.122464000666,
0.9120010034084628,9721.299846418173,,12187.384157788289,
0.9120988979538098,9768.208122160104,,12221.645851575911,
0.9121967924991569,9815.116397902037,,12255.907545363534,
0.9122946870445039,9862.02467364397,,12290.169239151157,
0.9123925815898509,9908.9329493859,,12324.43093293878,
0.912490476135198,9955.841225127833,,12358.692626726403,
0.912588370680545,10002.749762859501,,12392.954320514025,
0.912686265225892,10049.65837088747,,12427.216014301648,
0.912784159771239,10096.566978915384,,12461.477708089233,
0.912882054316586,10143.475586943352,,12495.739401876855,
0.912979948861933,10190.38419497132,,12530.001095664478,
0.91307784340728,10237.292802999289,,12564.262789452101,
0.9131757379526271,10284.201411027258,,12598.524483239724,
0.9132736324979741,10331.110019055226,,12632.786177027347,
0.9133715270433211,10378.018627083195,,12667.047870900424,
0.9134694215886682,10424.927235111163,,12701.309564876046,
0.9135673161340152,10471.835843139132,,12735.57125885167,
0.9136652106793622,10518.7444511671,,12769.832952827293,
0.9137631052247092,10565.652994828686,,12804.094646802878,
0.9138609997700562,10612.56112952053,,12838.3563407785,
0.9139588943154032,10659.469264212375,,12872.618034754123,
0.9140567888607503,10706.377398904222,,12906.879728729746,
0.9141546834060973,10753.285533596067,,12941.141422705368,
0.9142525779514443,10800.193668287911,,12975.403116680991,
0.9143504724967914,10847.101802979756,,13009.664810656614,
0.9144483670421384,10894.0099376716,,13043.926504632238,
0.9145462615874854,10940.918072363445,,13078.18819860786,
0.9146441561328325,10987.826207055292,,13112.449892583483,
0.9147420506781794,11034.734341747084,,13146.711586559068,
0.9148399452235264,11081.642476438928,,13180.973280606446,
0.9149378397688734,11128.550611130773,,13215.234974797333,
0.9150357343142205,11175.458776042267,,13249.496668988222,
0.9151336288595675,11222.36697325138,,13283.75836317911,
0.9152315234049145,11269.275170460493,,13318.020057369997,
0.9153294179502616,11316.183367669606,,13352.281751560886,
0.9154273124956086,11363.091564878718,,13386.543445751773,
0.9155252070409556,11409.999762087831,,13420.805139942662,
0.9156231015863026,11456.90795929689,,13455.066834133511,
0.9157209961316496,11503.816156506004,,13489.328528324399,
0.9158188906769966,11550.724353715117,,13523.590222515288,
0.9159167852223437,11597.632550924229,,13557.851916706175,
0.9160146797676907,11644.540748133342,,13592.113610897064,
0.9161125743130377,11691.448945342456,,13626.375305087951,
0.9162104688583848,11738.357142551567,,13660.636999278839,
0.9163083634037318,11785.265371695727,,13694.898617625271,
0.9164062579490788,11832.173607344062,,13729.159954265895,
0.9165041524944257,11879.081842992346,,13763.42129090648,
0.9166020470397728,11925.990078640682,,13797.682627547107,
0.9166999415851198,11972.89831428902,,13831.94396418773,
0.9167978361304668,12019.806549937355,,13866.205300828355,
0.9168957306758139,12066.714785585691,,13900.46663746898,
0.9169936252211609,12113.623021234027,,13934.727974109604,
0.9170915197665079,12160.531256882363,,13968.98931075023,
0.917189414311855,12207.439492530699,,14003.250647390854,
0.917287308857202,12254.347728179035,,14037.511984031478,
0.917385203402549,12301.25596382737,,14071.773320672104,
0.9174830979478961,12348.164201063584,,14106.034657312728,
0.917580992493243,12395.072445621761,,14140.295993953314,
0.91767888703859,12441.980690179993,,14174.557330593938,
0.917776781583937,12488.888934738223,,14208.818703058094,
0.9178746761292841,12535.797179296454,,14243.080433823825,
0.9179725706746311,12582.705423854686,,14277.342164589554,
0.9180704652199781,12629.613668412916,,14311.603895355285,
0.9181683597653252,12676.521912971148,,14345.865626121014,
0.9182662543106722,12723.43015752938,,14380.127356886745,
0.9183641488560192,12770.33840208761,,14414.389087652477,
0.9184620434013662,12817.246646645788,,14448.650818418168,
0.9185599379467132,12864.154891204018,25731.067080014214,14482.912549183897,
0.9186578324920602,12911.06313576225,25675.938892816102,14517.174279949628,
0.9187557270374073,12957.971419935739,25620.81070561799,14551.436010715359,
0.9188536215827543,13004.879739860009,25565.682518419875,14585.697741481088,
0.9189515161281013,13051.78805978428,25510.554331221763,14619.95947224682,
0.9190494106734484,13098.69637970855,25455.42614402365,14654.221203012548,
0.9191473052187954,13145.604699632819,25400.297956983643,14688.48293377828,
0.9192451997641424,13192.51301955709,25345.16977044433,14722.74466454401,
0.9193430943094894,13239.421339481307,25290.041583905077,14757.00633357645,
0.9194409888548364,13286.329659405577,25234.91339736576,14791.268000678818,
0.9195388834001834,13333.237979329848,25179.785210826445,14825.529667781184,
0.9196367779455304,13380.146299254118,25124.657024287128,14859.791334883552,
0.9197346724908775,13427.054619178387,25069.528837747814,14894.05300198592,
0.9198325670362245,13473.962939102657,25014.400651678865,14928.314669088288,
0.9199304615815715,13520.871259026928,24959.27246578733,14962.576336190656,
0.9200283561269186,13567.779568950913,24904.144279895794,14996.838003293024,
0.9201262506722656,13614.687877421242,24849.01609400426,15031.099670395392,
0.9202241452176126,13661.59618589157,24793.887908112723,15065.36133749776,
0.9203220397629596,13708.504494361847,24738.759722221253,15099.623004600087,
0.9204199343083066,13755.412802832176,24683.63153584095,15133.884671702455,
0.9205178288536536,13802.321111302505,24628.503347646612,15168.146338804823,
0.9206157233990007,13849.229419772833,24573.375159452276,15202.408005907191,
0.9207136179443477,13896.137728243162,24518.246971257937,15236.66967300956,
0.9208115124896947,13943.046036713491,24463.1187830636,15270.931331392618,
0.9209094070350418,13989.95434518382,24407.990594869265,15305.19298821843,
0.9210073015803888,14036.862653654149,24352.86240667493,15339.454645044243,
0.9211051961257358,14083.770962124478,24297.73422030447,15373.716301870056,
0.9212030906710829,14130.679272214604,24242.60603472171,15407.977958695868,
0.9213009852164298,14177.587588029852,24187.477849139013,15442.239615521643,
0.9213988797617768,14224.495903845152,24132.349663556255,15476.501272347456,
0.9214967743071238,14271.404219660455,24077.221477973493,15510.762929173268,
0.9215946688524709,14318.312535475756,24022.093292390735,15545.024585999081,
0.9216925633978179,14365.220851291057,23966.965106685133,15579.286242824894,
0.9217904579431649,14412.12916710636,23911.83692043661,15613.547899650706,
0.921888352488512,14459.03748292166,23856.708734188083,15647.809556476519,
0.921986247033859,14505.94579873696,23801.580547939557,15682.071213302332,
0.922084141579206,14552.854114552263,23746.452361691034,15716.332870128144,
0.922182036124553,14599.762430367511,23691.32417544257,15750.594526953917,
0.9222799306699,14646.670746182812,23636.195989194046,15784.85648974681,
0.922377825215247,14693.579061998114,23581.067803127553,15819.11856729028,
0.9224757197605941,14740.487409994448,23525.939617150463,15853.380644833747,
0.9225736143059411,14787.395782468653,23470.81143117337,15887.642722377215,
0.9226715088512881,14834.304154942858,23415.68324519628,15921.904799920683,
0.9227694033966352,14881.212527417063,23360.555059219187,15956.166877464151,
0.9228672979419822,14928.120899891268,23305.426873242093,15990.42895500762,
0.9229651924873292,14975.029272365473,23250.298687248396,16024.691032551089,
0.9230630870326761,15021.937644839625,23195.170501165445,16058.953110094517,
0.9231609815780232,15068.84601731383,23140.04231508243,16093.215187637985,
0.9232588761233702,15115.754389788033,23084.91412899942,16127.477265181455,
0.9233567706687172,15162.662762262238,23029.785942916402,16161.739342724923,
0.9234546652140643,15209.571134736443,22974.65775683339,16196.00142026839,
0.9235525597594113,15256.479507210648,22919.529570750376,16230.263497811859,
0.9236504543047583,15303.387879684853,22864.401383216707,16264.525575355327,
0.9237483488501054,15350.29649543425,22809.273194877278,16298.787420110713,
0.9238462433954524,15397.205133654363,22754.14500653785,16333.049113554156,
0.9239441379407994,15444.113771874478,22699.016818198423,16367.310806997599,
0.9240420324861465,15491.02241009459,22643.888629858993,16401.57250044104,
0.9241399270314934,15537.931048314653,22588.760441519626,16435.834193884446,
0.9242378215768404,15584.839686534766,22533.632253276268,16470.095887327887,
0.9243357161221875,15631.74832475488,22478.50406568136,16504.35758077133,
0.9244336106675345,15678.656962974994,22423.375878086455,16538.619274214772,
0.9245315052128815,15725.565601195109,22368.247690491553,16572.880967658213,
0.9246293997582286,15772.474239415224,22313.119502896647,16607.142661101658,
0.9247272943035756,15819.382877635337,22257.99131530174,16641.4043545451,
0.9248251888489226,15866.291515855452,22202.863127706838,16675.666047988543,
0.9249230833942697,15913.199913552848,22147.73494373041,16709.927741431984,
0.9250209779396166,15960.107637197227,22092.606762017727,16744.18943487539,
0.9251188724849636,16007.015360841659,22037.478580304978,16778.451128318833,
0.9252167670303106,16053.92308448609,21982.350398592233,16812.712598774855,
0.9253146615756577,16100.830808130522,21927.222216879483,16846.973832307074,
0.9254125561210047,16147.738531774954,21872.094035166734,16881.235065839293,
0.9255104506663517,16194.646255419386,21816.9658543066,16915.49629937151,
0.9256083452116988,16241.553979063818,21761.837681011413,16949.757532903728,
0.9257062397570458,16288.46170270825,21706.709507716223,16984.018766435947,
0.9258041343023928,16335.369426352681,21651.581334421033,17018.279999968163,
0.9259020288477398,16382.277149997059,21596.453161125908,17052.541233500342,
0.9259999233930868,16429.18487364149,21541.324987830718,17086.80246703256,
0.9260978179384338,16476.092597285922,21486.196814535528,17121.06370056478,
0.9261957124837809,16523.000676396947,21431.068616726363,17155.324934096996,
0.9262936070291279,16569.908982528643,21375.940401699154,17189.586167629215,
0.9263915015744749,16616.81728866034,21320.81218667195,17223.847401161434,
0.926489396119822,16663.725594792035,21265.68397164474,17258.10863469365,
0.926587290665169,16710.63390092373,21210.55575661753,17292.36986822587,
0.926685185210516,16757.542207055427,21155.42754159032,17326.63128965322,
0.926783079755863,16804.450513187123,21100.29932860385,17360.893039925857,
0.92688097430121,16851.358819318768,21045.17114131896,17395.154790198456,
0.926978868846557,16898.267125450464,20990.042954034,17429.41654047109,
0.927076763391904,16945.17543158216,20934.914766749043,17463.678290743726,
0.9271746579372511,16992.083737713856,20879.786579464086,17497.94004101636,
0.9272725524825981,17038.992043845552,20824.658392179124,17532.201791288997,
0.9273704470279451,17085.900349977248,20769.530204894167,17566.463541561632,18324.405983544795
0.9274683415732922,17132.808819238515,20714.402030707624,17600.725291834267,18163.832048714994
0.9275662361186392,17179.71729570463,20659.273866825595,17634.987042106906,18223.57414727531
0.9276641306639862,17226.625772170748,20604.145702943566,17669.24879237954,18320.116921422148
0.9277620252093333,17273.534248636868,20549.017539061537,17703.510542652177,18418.47828140177
0.9278599197546802,17320.44272510293,20493.88937517957,17737.772292924772,18510.247495760264
0.9279578143000272,17367.351201569047,20438.76121129754,17772.034043197407,18593.127065222692
0.9280557088453742,17414.259678035167,20383.744915870426,17806.295793470046,18669.119632093018
0.9281536033907213,17461.168154501283,20331.05886371851,17840.55756098358,18742.863424693332
0.9282514979360683,17508.0766309674,20278.37281156659,17874.81938237932,18824.748655272542
0.9283493924814153,17554.985107433517,20225.68675941467,17909.08120377506,19020.965352913598
0.9284472870267624,17601.893583899637,20176.903152830895,17943.3430251708,19180.39969745763
0.9285451815721094,17648.802060365753,20128.44060743024,17977.60484656654,19271.98510171002
0.9286430761174564,17695.71041266444,20079.978065203544,18011.86666796228,19313.313319250898
0.9287409706628034,17742.618482301274,20031.515523541326,18046.128489357983,19326.20952682204
0.9288388652081504,17789.52655193816,19983.052982198187,18080.390310753723,19319.12389705051
0.9289367597534974,17836.434621575045,19934.590440429096,18114.652132149466,19295.037799657894
0.9290346542988445,17883.342691211932,19886.12789865105,18148.913953545205,19255.497229729815
0.9291325488441915,17930.25076084882,19837.6653568596,18183.175774940944,19203.408002706343
0.9292304433895385,17977.158830485703,19789.202815136916,18217.437596336687,19139.951732708574
0.9293283379348856,18024.06690012259,19740.74027344307,18251.699417732427,19089.645260377343
0.9294262324802326,18070.974969759474,19692.27773176142,18285.961239128166,19067.34483148134
0.9295241270255796,18117.88303939636,19643.815190109635,18320.22306052391,19060.02311801252
0.9296220215709267,18164.79110903325,19595.352648498105,18354.48491088196,19039.448316449525
0.9297199161162736,18211.699178670082,19546.89010696365,18388.74697123625,19000.66461707777
0.9298178106616206,18258.607248306966,19498.427565460042,18423.00903159058,18957.43253781703
0.9299157052069676,18305.51578439102,19449.96502401504,18457.271091944905,18911.1454431148
0.9300135997523147,18352.424568811173,19401.502482616557,18491.533152299235,18865.439086842176
0.9301114942976617,18399.333353231323,19353.039941264942,18525.79521265356,18824.679116120515
0.9302093888430087,18446.242137651472,19304.57740002367,18560.05727300789,18792.825889340224
0.9303072833883558,18493.150922071625,19256.114858837576,18594.319333362215,18772.835748908066
0.9304051779337028,18540.059706491775,19207.652317786542,18628.581393716544,18769.225333651226
0.9305030724790498,18586.968490911924,19159.189776843825,18662.843454070873,18782.148836251723
0.9306009670243969,18633.877275332077,19110.72723598271,18697.1055144252,18807.56235075308
0.9306988615697438,18680.786059752172,19062.264695086287,18731.367574779488,18841.124179565933
0.9307967561150908,18727.694844172325,19013.802153471104,18765.629635133817,18873.68551603567
0.9308946506604379,18774.603628592475,18965.3396100613,18799.891695488142,18892.141191238217
0.9309925452057849,18821.512413012624,18916.877050237283,18834.15375584247,18887.036186829413
0.9310904397511319,18868.414530518472,18868.414523722,18868.41452991587,18868.414522215906


==> plots/financial/acc_vs_happiness_delta_val.csv <==
acc,0,1,2,3
0.8821098638859088,,,2338.024200487802,
0.8822066900176893,,,2372.7384918981384,
0.8823035161494697,,,2407.4527833084744,
0.8824003422812501,,,2442.167074718811,
0.8824971684130306,,,2476.881366129187,
0.882593994544811,,,2511.5956575395235,
0.8826908206765914,,,2546.30994894986,
0.8827876468083719,,,2581.0242403601965,
0.8828844729401523,,,2615.7385317705325,
0.8829812990719327,,,2650.452823180869,
0.8830781252037131,,,2685.1671145912055,
0.8831749513354935,,,2719.881406001542,
0.883271777467274,,,2754.595697411918,
0.8833686035990544,,,2789.309988822254,
0.8834654297308349,,,2824.0242802325906,
0.8835622558626153,,,2858.738571642927,
0.8836590819943957,,,2893.4528644425986,
0.8837559081261761,,,2928.1671574338966,
0.8838527342579565,,,2962.881450425195,
0.883949560389737,,,2997.595743416533,
0.8840463865215175,,,3032.310036407831,
0.8841432126532979,,,3067.0243293991293,
0.8842400387850783,,,3101.7386223904273,
0.8843368649168587,,,3136.4529153817257,
0.8844336910486391,,,3171.1672083730236,
0.8845305171804195,,,3205.881501364322,
0.8846273433121999,,,3240.59579435562,
0.8847241694439805,,,3275.310087346958,
0.8848209955757609,,,3310.0243803382564,
0.8849178217075413,,,3344.7386733295543,
0.8850146478393217,,,3379.4529663208527,
0.8851114739711021,,,3414.1672590713038,
0.8852083001028825,,,3448.8815517446837,
0.885305126234663,,,3483.5958444180633,
0.8854019523664435,,,3518.310137091483,
0.8854987784982239,,,3553.024429764863,
0.8855956046300043,,,3587.7387224382423,
0.8856924307617847,,,3622.4530151116223,
0.8857892568935651,,,3657.167307785002,
0.8858860830253455,,,3691.881600458382,
0.885982909157126,,,3726.595893131762,
0.8860797352889065,,,3761.3101858051814,
0.8861765614206869,,,3796.024478478561,
0.8862733875524673,,,3830.738771151941,
0.8863702136842477,,,3865.4530638253204,
0.8864670398160281,,,3900.1673564987004,
0.8865638659478086,,,3934.881649158543,
0.886660692079589,,,3969.5959418106504,
0.8867575182113694,,,4004.3102344627573,
0.8868543443431499,,,4039.0245271149042,
0.8869511704749303,,,4073.7388197670116,
0.8870479966067107,,,4108.453112419119,
0.8871448227384912,,,4143.167405071226,
0.8872416488702716,,,4177.881697723333,
0.887338475002052,,,4212.59599037544,
0.8874353011338324,,,4247.3102830275475,
0.8875321272656129,,,4282.024575679695,
0.8876289533973933,,,4316.738868331802,
0.8877257795291738,,,4351.453160983909,
0.8878226056609542,,,4386.167453636016,
0.8879194317927346,,,4420.881746288123,
0.888016257924515,,,4455.596038858351,
0.8881130840562954,,,4490.310331351515,
0.8882099101880758,,,4525.024623844679,
0.8883067363198563,,,4559.738916337883,
0.8884035624516368,,,4594.453208831046,
0.8885003885834172,,,4629.16750132421,
0.8885972147151976,,,4663.881793817374,
0.888694040846978,,,4698.596086310538,
0.8887908669787584,,,4733.310378803702,
0.8888876931105388,,,4768.0246712968665,
0.8889845192423194,,,4802.738963790071,
0.8890813453740998,,,4837.453256283235,
0.8891781715058802,,,4872.167548776399,
0.8892749976376606,,,4906.881841269562,
0.889371823769441,,,4941.596133762726,
0.8894686499012214,,,4976.310426052817,
0.8895654760330018,31.465351602206496,,5011.024718030486,
0.8896623021647823,77.97994370502985,,5045.739010008155,
0.8897591282965628,124.49453580790653,,5080.453301985863,
0.8898559544283432,171.0091279107299,,5115.1675939635315,
0.8899527805601236,217.52372001355323,,5149.8818859412,
0.890049606691904,264.0383121163766,,5184.596177918869,
0.8901464328236844,310.55290421919995,,5219.310469896538,
0.8902432589554649,357.0674963220233,,5254.024761874207,
0.8903400850872453,403.58208842484663,,5288.739053851876,
0.8904369112190258,450.0966805277233,,5323.453345829584,
0.8905337373508062,496.6112726305467,,5358.1676378072525,
0.8906305634825866,543.12586473337,,5392.881929784921,
0.890727389614367,589.6404568361934,,5427.59622176259,
0.8908242157461475,636.1543684806638,,5462.310513740259,
0.8909210418779279,682.6681768317712,,5497.024805440264,
0.8910178680097083,729.1819851828786,,5531.739096399827,
0.8911146941414887,775.695793533986,,5566.45338735939,
0.8912115202732692,822.2096018851468,,5601.167678318992,
0.8913083464050496,868.7234102362543,,5635.8819692785555,
0.89140517253683,915.2372185873617,,5670.596260238119,
0.8915019986686105,961.7510269384691,,5705.310551197682,
0.8915988248003909,1008.2648352895765,,5740.024842157245,
0.8916956509321713,1054.7786436406839,,5774.739133116808,
0.8917924770639517,1101.2924519917913,,5809.453424076371,
0.8918893031957322,1147.806260342952,,5844.167715035974,
0.8919861293275126,1194.3201070412479,,5878.882005995537,
0.8920829554592931,1240.8345576313677,,5913.5962969551,
0.8921797815910735,1287.3490082214873,,5948.310587914663,
0.8922766077228539,1333.8634588116072,,5983.0248788742265,
0.8923734338546343,1380.377909401727,,6017.739169885665,
0.8924702599864147,1426.892359991847,,6052.453461187609,
0.8925670861181951,1473.4068105819665,,6087.167752489553,
0.8926639122499757,1519.9212611721398,,6121.8820437915365,
0.8927607383817561,1566.4357117622594,,6156.596335093481,
0.8928575645135365,1612.9501623523793,,6191.310626395424,
0.8929543906453169,1659.4646129424991,,6226.024917697368,
0.8930512167770973,1705.979063532619,,6260.739208999312,
0.8931480429088777,1752.4935141227388,,6295.453500301256,
0.8932448690406581,1799.007844998816,,6330.1677916032,
0.8933416951724387,1845.5218194127692,,6364.882082905184,
0.8934385213042191,1892.0357938266693,,6399.596374207127,
0.8935353474359995,1938.5497682405694,,6434.310665509071,
0.8936321735677799,1985.0637426544693,,6469.024956811016,
0.8937289996995603,2031.5777170683693,,6503.739248112959,
0.8938258258313407,2078.091691482269,,6538.453539427424,
0.8939226519631212,2124.6056658961693,,6573.167831142584,
0.8940194780949017,2171.1196403101226,,6607.8821228577835,
0.8941163042266821,2217.6336147240227,,6642.596414572943,
0.8942131303584625,2264.1475891379228,,6677.310706288103,
0.8943099564902429,2310.661563551823,,6712.024998003262,
0.8944067826220233,2357.1755379657225,,6746.739289718422,
0.8945036087538037,2403.689607057309,,6781.453581433581,
0.8946004348855842,2450.203795208286,,6816.167873148741,
0.8946972610173646,2496.7179833592627,,6850.8821648639005,
0.8947940871491451,2543.232171510293,,6885.5964565791,
0.8948909132809255,2589.74635966127,,6920.31074829426,
0.8949877394127059,2636.260547812247,,6955.025040009419,
0.8950845655444863,2682.774735963224,,6989.739331724579,
0.8951813916762668,2729.288924114201,,7024.453623439738,
0.8952782178080472,2775.803112265178,,7059.167915154898,
0.8953750439398276,2822.317300416155,,7093.882194370158,
0.8954718700716081,2868.8314885671853,,7128.5964723354655,
0.8955686962033885,2915.3456767181624,,7163.310750300734,
0.8956655223351689,2961.859864869139,,7198.025028266003,
0.8957623484669494,3008.3741651190658,,7232.739306231271,
0.8958591745987298,3054.888529919894,,7267.45358419654,
0.8959560007305102,3101.402894720722,,7302.167862161808,
0.8960528268622906,3147.9172595215505,,7336.882140127077,
0.896149652994071,3194.4316243223784,,7371.596418092346,
0.8962464791258515,3240.94598912326,,7406.310696057654,
0.896343305257632,3287.4603539240884,,7441.024974022923,
0.8964401313894124,3333.974718724917,,7475.739251988191,
0.8965369575211928,3380.4890835257447,,7510.45352995346,
0.8966337836529732,3427.003448326573,,7545.167807918729,
0.8967306097847536,3473.517813127401,,7579.882085883997,
0.896827435916534,3520.0321779282294,,7614.596349630266,
0.8969242620483145,3566.546542729111,,7649.310609548432,
0.897021088180095,3613.060639799104,,7684.024869466559,
0.8971179143118754,3659.5746805704316,,7718.739129384685,
0.8972147404436558,3706.088721341759,,7753.453389302811,
0.8973115665754362,3752.602762113086,,7788.167649220938,
0.8974083927072166,3799.1168028844136,,7822.881909139064,
0.897505218838997,3845.6308436557406,,7857.596169057191,
0.8976020449707774,3892.144884427068,,7892.310428975317,
0.897698871102558,3938.6589251984487,,7927.0246888934835,
0.8977956972343384,3985.1729659697758,,7961.73894881161,
0.8978925233661188,4031.6870067411032,,7996.453208729737,
0.8979893494978992,4078.2010475124303,,8031.167468647863,
0.8980861756296796,4124.715088283758,,8065.881728565989,
0.89818300176146,4171.229137704115,,8100.595988484116,
0.8982798278932405,4217.743663521824,,8135.310225301172,
0.898376654025021,4264.258189339586,,8170.02445056773,
0.8984734801568014,4310.772715157295,,8204.738675834249,
0.8985703062885818,4357.287240975005,,8239.452901100767,
0.8986671324203622,4403.801766792714,,8274.167126367287,
0.8987639585521426,4450.316292610423,,8308.881351633805,
0.898860784683923,4496.830818428132,,8343.595576900325,
0.8989576108157035,4543.345344245841,,8378.309802166843,
0.899054436947484,4589.859870063604,,8413.024027433401,
0.8991512630792644,4636.374395881314,,8447.73825269992,
0.8992480892110448,4682.888921699023,,8482.452477966439,
0.8993449153428252,4729.403447516732,,8517.166703232957,
0.8994417414746056,4775.9178582269815,,8551.880928499477,
0.8995385676063861,4822.431834763196,,8586.595153765995,
0.8996353937381665,4868.945811299411,,8621.309379032515,
0.8997322198699469,4915.459787835625,,8656.023605376184,
0.8998290460017274,4961.973764371894,,8690.737832617542,
0.8999258721335078,5008.487740908108,,8725.452059858859,
0.9000226982652882,5055.001717444324,,8760.166287100175,
0.9001195243970687,5101.515693980538,,8794.880514341494,
0.9002163505288491,5148.029670516753,,8829.59474158281,
0.9003131766606295,5194.543647052968,,8864.308968824129,
0.9004100027924099,5241.057623589182,,8899.023196065446,
0.9005068289241904,5287.5716001254505,,8933.737423306804,
0.9006036550559708,5334.085576661666,,8968.45165054812,
0.9007004811877513,5380.599607619149,,9003.165877789437,
0.9007973073195317,5427.11371983232,,9037.880105030756,
0.9008941334513121,5473.627832045492,,9072.594332272072,
0.9009909595830925,5520.141944258664,,9107.30855951339,
0.9010877857148729,5566.656056471836,,9142.022786754707,
0.9011846118466533,5613.170168685007,,9176.737015972856,
0.9012814379784339,5659.684280898232,,9211.451247874,
0.9013782641102143,5706.198393111404,,9246.165479775103,
0.9014750902419947,5752.712505324575,,9280.879711676207,
0.9015719163737751,5799.226617537747,,9315.59394357731,
0.9016687425055555,5845.740729750919,,9350.308175478414,
0.9017655686373359,5892.254841964092,,9385.022407379518,
0.9018623947691163,5938.768954177263,,9419.736639280622,
0.9019592209008969,5985.28311513028,,9454.450871181765,
0.9020560470326773,6031.797309576218,,9489.165103082869,
0.9021528731644577,6078.3115040221555,,9523.87933498397,
0.9022496992962381,6124.825698468093,,9558.593566885074,
0.9023465254280185,6171.339892914031,,9593.307798786178,
0.9024433515597989,6217.854087359969,,9628.022030687282,
0.9025401776915793,6264.368281805906,,9662.736262588385,
0.9026370038233598,6310.882476251843,,9697.450496227952,
0.9027338299551403,6357.396670697834,,9732.164733866279,
0.9028306560869207,6403.910865143773,,9766.878971504564,
0.9029274822187011,6450.42505958971,,9801.593209142851,
0.9030243083504815,6496.9392540356475,,9836.307446781138,
0.903121134482262,6543.453448481586,,9871.021684419424,
0.9032179606140424,6589.967648281211,,9905.735922057711,
0.9033147867458228,6636.481849552984,,9940.450159695998,
0.9034116128776033,6682.9960508248105,,9975.164397334323,
0.9035084390093837,6729.510252096584,,10009.87863497261,
0.9036052651411641,6776.024453368357,,10044.592872610896,
0.9037020912729445,6822.53865464013,,10079.307110249183,
0.903798917404725,6869.052855911903,,10114.021347887468,
0.9038957435365054,6915.567057183676,,10148.735585525756,
0.9039925696682858,6962.081258455449,,10183.449823164043,
0.9040893958000662,7008.595459727222,,10218.16406196989,
0.9041862219318467,7055.109660999048,,10252.878306030369,
0.9042830480636271,7101.6238622708215,,10287.592550090807,
0.9043798741954076,7148.138063542594,,10322.306794151247,
0.904476700327188,7194.652247139073,,10357.021038211686,
0.9045735264589684,7241.166430300009,,10391.735282272124,
0.9046703525907488,7287.680613460944,,10426.449526332563,
0.9047671787225292,7334.19479662188,,10461.163770393001,
0.9048640048543097,7380.70897978287,,10495.87801445348,
0.9049608309860901,7427.223162943806,,10530.592258513918,
0.9050576571178706,7473.737346104742,,10565.306502574356,
0.905154483249651,7520.251529265678,,10600.020746634795,
0.9052513093814314,7566.765712426614,,10634.734990695233,
0.9053481355132118,7613.2798955875505,,10669.449234755672,
0.9054449616449922,7659.794078748486,,10704.16347881611,
0.9055417877767726,7706.308261909422,,10738.877746798218,
0.9056386139085532,7752.822445104975,,10773.592385680076,
0.9057354400403336,7799.336628472168,,10808.307024561895,
0.905832266172114,7845.850811839361,,10843.021663443715,
0.9059290923038944,7892.364995206555,,10877.736302325533,
0.9060259184356748,7938.8791785737485,,10912.450941207351,
0.9061227445674552,7985.393361940943,,10947.16558008917,
0.9062195706992356,8031.907545308136,,10981.88021897099,
0.9063163968310162,8078.421728675383,,11016.594857852848,
0.9064132229627966,8124.935912042577,,11051.309496734666,
0.906510049094577,8171.45009540977,,11086.024135616484,
0.9066068752263574,8217.964278776964,,11120.738774498304,
0.9067037013581378,8264.478462144158,,11155.453413380123,
0.9068005274899182,8310.992645511351,,11190.16805226194,
0.9068973536216987,8357.506829577083,,11224.88269114376,
0.9069941797534791,8404.021014889055,,11259.59733002558,
0.9070910058852596,8450.535200201079,,11294.311643195972,
0.90718783201704,8497.04938551305,,11329.025935353495,
0.9072846581488204,8543.56357082502,,11363.740227511018,
0.9073814842806008,8590.07775613699,,11398.454519668541,
0.9074783104123813,8636.59194144896,,11433.168811826063,
0.9075751365441617,8683.106126760931,,11467.883103983586,
0.9076719626759421,8729.620312072902,,11502.59739614111,
0.9077687888077226,8776.134497384926,,11537.311688298672,
0.907865614939503,8822.648682696896,,11572.025980456196,
0.9079624410712834,8869.162868008867,,11606.740272613717,
0.9080592672030638,8915.677053320836,,11641.45456477124,
0.9081560933348443,8962.19123994382,,11676.168856928763,
0.9082529194666247,9008.705427635965,,11710.883149086287,
0.9083497455984051,9055.219615328107,,11745.59744124381,
0.9084465717301856,9101.733803020305,,11780.311733401371,
0.908543397861966,9148.247990712447,,11815.026025635396,
0.9086402239937464,9194.76217840459,,11849.74031788642,
0.9087370501255269,9241.276366096734,,11884.454610137444,
0.9088338762573073,9287.790553788876,,11919.168902388468,
0.9089307023890877,9334.304741481019,,11953.883194639491,
0.9090275285208681,9380.818929173163,,11988.597486890516,
0.9091243546526485,9427.333116865306,,12023.311779141539,
0.909221180784429,9473.847304557503,,12058.026071392604,
0.9093180069162095,9520.361492249645,,12092.740363643627,
0.9094148330479899,9566.875681624786,,12127.454655894651,
0.9095116591797703,9613.38987158382,,12162.168948145676,
0.9096084853115507,9659.904061542855,,12196.883240396699,
0.9097053114433311,9706.41825150189,,12231.597532647724,
0.9098021375751115,9752.932441460924,,12266.311824898747,
0.909898963706892,9799.44663142001,,12301.026117149811,
0.9099957898386725,9845.960821379045,,12335.740409476868,
0.9100926159704529,9892.475011338078,,12370.454701836985,
0.9101894421022333,9938.989201297112,,12405.1689941971,
0.9102862682340137,9985.503391256147,,12439.883286557217,
0.9103830943657941,10032.017581215181,,12474.597578917334,
0.9104799204975745,10078.531771174215,,12509.311871277449,
0.910576746629355,10125.04596113325,,12544.026163637565,
0.9106735727611355,10171.560152992788,,12578.74045599772,
0.9107703988929159,10218.074344986468,,12613.454748357837,
0.9108672250246963,10264.588536980147,,12648.169040717952,
0.9109640511564767,10311.102728973827,,12682.883333078069,
0.9110608772882571,10357.616920967506,,12717.597625438184,
0.9111577034200375,10404.131112961186,,12752.3119177983,
0.911254529551818,10450.645304954865,,12787.026210158418,
0.9113513556835985,10497.159496948598,,12821.740502518573,
0.9114481818153789,10543.673688942277,,12856.454794966296,
0.9115450079471593,10590.187880935957,,12891.169087478569,
0.9116418340789397,10636.702072929636,,12925.883379990843,
0.9117386602107201,10683.216264923316,,12960.597672503118,
0.9118354863425006,10729.730497371036,,12995.311965015391,
0.911932312474281,10776.245011280858,,13030.026257527665,
0.9120291386060615,10822.759525190733,,13064.740550039978,
0.9121259647378419,10869.274039100555,,13099.454842552253,
0.9122227908696223,10915.788553010376,,13134.169135064527,
0.9123196170014027,10962.303066920198,,13168.8834275768,
0.9124164431331832,11008.817580830018,,13203.597720089074,
0.9125132692649636,11055.33209473984,,13238.31201260135,
0.912610095396744,11101.846608649663,,13273.026305113623,
0.9127069215285244,11148.361122559483,,13307.740597625896,
0.9128037476603049,11194.875636469358,,13342.45489013821,
0.9129005737920853,11241.39015037918,,13377.169182731368,
0.9129973999238657,11287.904664289,,13411.883475421588,
0.9130942260556462,11334.419033451544,,13446.597768111806,
0.9131910521874266,11380.933091305455,,13481.312060802024,
0.913287878319207,11427.447149159365,,13516.026353492241,
0.9133847044509874,11473.961207013275,,13550.740646182461,
0.9134815305827679,11520.47526486724,,13585.45493887272,
0.9135783567145483,11566.98932272115,,13620.169231562937,
0.9136751828463288,11613.50338057506,,13654.883524253155,
0.9137720089781092,11660.017438428971,,13689.597816943375,
0.9138688351098896,11706.531496282882,,13724.312109633593,
0.91396566124167,11753.045554136792,,13759.02640232381,
0.9140624873734504,11799.559611990702,,13793.74069501403,
0.9141593135052308,11846.073669844613,,13828.454987704248,
0.9142561396370114,11892.587727698578,,13863.169280394506,
0.9143529657687918,11939.101815226215,,13897.883573152689,
0.9144497919005722,11985.615931381459,,13932.597866046797,
0.9145466180323526,12032.130047536704,,13967.312158940906,
0.914643444164133,12078.64416369195,,14002.026451835012,
0.9147402702959134,12125.158279847194,,14036.74074472912,
0.9148370964276938,12171.67239600244,,14071.45503762323,
0.9149339225594744,12218.186512157738,,14106.169330517378,
0.9150307486912548,12264.700628312981,,14140.883623411486,
0.9151275748230352,12311.214744468227,,14175.597916305594,
0.9152244009548156,12357.72886062347,,14210.312209199703,
0.915321227086596,12404.242976778716,,14245.026502093811,
0.9154180532183764,12450.75709293396,,14279.74079498792,
0.9155148793501569,12497.271209089206,,14314.455087882026,
0.9156117054819373,12543.785350351467,,14349.169380776135,
0.9157085316137178,12590.299502344775,,14383.883673670283,
0.9158053577454982,12636.813654338028,,14418.59789474003,
0.9159021838772786,12683.327806331281,,14453.311849035732,
0.915999010009059,12729.841958324536,,14488.025803331431,
0.9160958361408394,12776.356110317789,,14522.739757627132,
0.9161926622726199,12822.870262311042,,14557.453711922832,
0.9162894884044003,12869.384414304295,,14592.167666218533,
0.9163863145361808,12915.898566297603,,14626.881620514272,
0.9164831406679612,12962.412718290856,,14661.595574809971,
0.9165799667997416,13008.92687028411,,14696.309529105672,
0.916676792931522,13055.441022277362,,14731.023483401372,
0.9167736190633025,13101.955174270615,,14765.737437697073,
0.9168704451950829,13148.469333732202,,14800.451391992772,
0.9169672713268633,13194.983494096372,,14835.165346288473,
0.9170640974586437,13241.497654460542,,14869.879300584173,
0.9171609235904242,13288.011814824764,,14904.593254879914,
0.9172577497222046,13334.525975188933,,14939.307243101402,
0.917354575853985,13381.040135553101,,14974.021570622781,
0.9174514019857655,13427.55429591727,,15008.73589814416,
0.9175482281175459,13474.06845628144,,15043.450225665538,
0.9176450542493263,13520.58261664561,,15078.164553186916,
0.9177418803811067,13567.096777009778,,15112.878880708295,
0.9178387065128872,13613.610937374,26692.12297563562,15147.593208229713,
0.9179355326446677,13660.12509773817,26636.26686312334,15182.307535751092,
0.9180323587764481,13706.639264257008,26580.41075061106,15217.02186327247,
0.9181291849082285,13753.153498079282,26524.554638098776,15251.736190793848,
0.9182260110400089,13799.667731901554,26468.698525586497,15286.450518315227,
0.9183228371717893,13846.181965723828,26412.842413074217,15321.164845836605,
0.9184196633035697,13892.696199546102,26356.986300561937,15355.879173357984,
0.9185164894353501,13939.210433368375,26301.130190057418,15390.593500879362,
0.9186133155671307,13985.724667190701,26245.27408152432,15425.30782840078,
0.9187101416989111,14032.238901012975,26189.417972991287,15460.022155922159,
0.9188069678306915,14078.75313483525,26133.56186445825,15494.736424935545,
0.9189037939624719,14125.267368657522,26077.705755925217,15529.45069211994,
0.9190006200942523,14171.781602479796,26021.849647392184,15564.164959304337,
0.9190974462260327,14218.295836302068,25965.993538859148,15598.879226488734,
0.9191942723578131,14264.810070124342,25910.137429985483,15633.59349367313,
0.9192910984895937,14311.324300920203,25854.281321081657,15668.307760857566,
0.9193879246213741,14357.838523753882,25798.425212177895,15703.022028041962,
0.9194847507531545,14404.35274658756,25742.569103274134,15737.73629522636,
0.9195815768849349,14450.866969421237,25686.71299437037,15772.450562410755,
0.9196784030167153,14497.381192254914,25630.85688546661,15807.16482959515,
0.9197752291484957,14543.895415088591,25575.000775632972,15841.879096779548,
0.9198720552802762,14590.40963792227,25519.1446639375,15876.593363963944,
0.9199688814120566,14636.923860755947,25463.28855224203,15911.30763114834,
0.9200657075438371,14683.438083589677,25407.43244054649,15946.021898332776,
0.9201625336756175,14729.952306423356,25351.57632885102,15980.736165517174,
0.9202593598073979,14776.466529257033,25295.720217155547,16015.450424470075,
0.9203561859391783,14822.98075209071,25239.864105460078,16050.164681952909,
0.9204530120709588,14869.494974924388,25184.007995679378,16084.878939435743,
0.9205498382027392,14916.00920121422,25128.15188654599,16119.593196918577,
0.9206466643345196,14962.523431447888,25072.295777412604,16154.307454401409,
0.9207434904663001,15009.037661681607,25016.439668279152,16189.021711884283,
0.9208403165980805,15055.551891915275,24960.583559145765,16223.735969367117,
0.9209371427298609,15102.066122148943,24904.72745001238,16258.45022684995,
0.9210339688616414,15148.580352382609,24848.87134078715,16293.164484332783,
0.9211307949934218,15195.094582616277,24793.015231085486,16327.878741815617,
0.9212276211252022,15241.608812849945,24737.159121383822,16362.592999298451,
0.9213244472569826,15288.123043083611,24681.303011682157,16397.307256781285,
0.921421273388763,15334.63727331728,24625.446901980493,16432.021514264117,
0.9215180995205435,15381.151503551,24569.590792278766,16466.73577174699,
0.921614925652324,15427.665733784666,24513.734682577102,16501.450029229825,
0.9217117517841044,15474.179964018334,24457.87857309484,16536.16457655151,
0.9218085779158848,15520.69423009472,24402.02246377417,16570.87923257205,
0.9219054040476652,15567.208514744316,24346.166354453497,16605.593888592586,
0.9220022301794456,15613.722799393912,24290.310245132827,16640.308544613123,
0.922099056311226,15660.237084043509,24234.454135812153,16675.02320063366,
0.9221958824430065,15706.751368693158,24178.598026491418,16709.737856654236,
0.922292708574787,15753.265653342754,24122.741917170748,16744.452512674772,
0.9223895347065674,15799.779937992349,24066.885807811497,16779.16716869531,
0.9224863608383478,15846.294222641945,24011.02969845186,16813.881824715845,
0.9225831869701282,15892.808507291542,23955.173589092225,16848.596480736385,
0.9226800131019086,15939.322791941138,23899.31747973259,16883.31113675692,
0.922776839233689,15985.837076590733,23843.461370372952,16918.02579277746,
0.9228736653654694,16032.35136124033,23787.60526101332,16952.740448797995,
0.92297049149725,16078.865645889979,23731.749150793814,16987.45510481857,
0.9230673176290304,16125.38014613337,23675.893039308074,17022.169760839108,
0.9231641437608108,16171.894684324245,23620.036927822333,17056.884196354375,
0.9232609698925912,16218.409222515118,23564.180816336597,17091.598488541542,
0.9233577960243716,16264.923760705993,23508.324704850857,17126.31278072871,
0.923454622156152,16311.438298896868,23452.468593365116,17161.02707291588,
0.9235514482879326,16357.952837087796,23396.612481879314,17195.741365103087,
0.923648274419713,16404.46737527867,23340.75637084912,17230.455657290255,
0.9237451005514934,16450.981913469546,23284.900259919832,17265.169949477422,
0.9238419266832738,16497.49645166042,23229.044148990542,17299.88424166459,
0.9239387528150542,16544.010989851296,23173.18803806125,17334.59853385176,
0.9240355789468346,16590.52552804217,23117.33192713196,17369.312826038928,
0.924132405078615,16637.040066233043,23061.47581620267,17404.027118226095,
0.9242292312103955,16683.55456768505,23005.619706589416,17438.741410413262,
0.924326057342176,16730.068232384816,22949.76360130997,17473.45570260047,
0.9244228834739564,16776.581897084532,22893.907496030588,17508.169994787637,
0.9245197096057368,16823.09556178425,22838.051390751203,17542.884286974808,
0.9246165357375172,16869.609226483964,22782.195285471822,17577.59836801474,
0.9247133618692976,16916.12289118368,22726.33918019244,17612.3122247111,
0.9248101880010781,16962.636555883397,22670.48307491306,17647.02608140746,
0.9249070141328585,17009.150220583113,22614.626975011695,17681.73993810382,
0.925003840264639,17055.663885282884,22558.770878042036,17716.45379480022,
0.9251006663964194,17102.1775499826,22502.91478107244,17751.167651496584,
0.9251974925281998,17148.691214682316,22447.05868410284,17785.881508192942,
0.9252943186599802,17195.204879382032,22391.202587133244,17820.595364889305,
0.9253911447917607,17241.71854408175,22335.346490163647,17855.309221585663,
0.9254879709235411,17288.232338802678,22279.490390679515,17890.023078282025,
0.9255847970553215,17334.746560302585,22223.63425278908,17924.736934978384,
0.9256816231871019,17381.260781802488,22167.778114898647,17959.450791674746,
0.9257784493188824,17427.775003302446,22111.92197700815,17994.16464837115,
0.9258752754506628,17474.289224802353,22056.065839117717,18028.878505067507,
0.9259721015824433,17520.80344630226,22000.209701227282,18063.59236176387,
0.9260689277142237,17567.317667802163,21944.35356333685,18098.30639639976,
0.9261657538460041,17613.83188930207,21888.49743838817,18133.020742448323,
0.9262625799777845,17660.346110801973,21832.6413277018,18167.735088496887,
0.9263594061095649,17706.86033230188,21776.78521701543,18202.44943454545,
0.9264562322413454,17753.374553801837,21720.929106328993,18237.16378059406,
0.9265530583731258,17799.888775301744,21665.072995642622,18271.878126642623,
0.9266498845049063,17846.402996801648,21609.21688495625,18306.592472691187,
0.9267467106366867,17892.91729040551,21553.36077426988,18341.306818739755,19045.04441030826
0.9268435367684671,17939.431681503636,21497.504684119187,18376.02116478832,18960.597384126922
0.9269403629002475,17985.946072601764,21441.648596506795,18410.735510836883,19045.972034022205
0.9270371890320279,18032.460463699892,21385.792508894407,18445.449856885447,19145.49388281002
0.9271340151638083,18078.97485479802,21329.93642128202,18480.164202934015,19241.227002983243
0.9272308412955889,18125.489245896202,21274.080333669564,18514.87854898262,19328.00152596494
0.9273276674273693,18172.00363699433,21218.224246057176,18549.592895031183,19406.816819632568
0.9274244935591497,18218.518028092458,21163.24002173402,18584.30724107975,19481.139216631465
0.9275213196909301,18265.032419190586,21110.249616684807,18619.021603435387,19556.6301999401
0.9276181458227105,18311.546810288713,21057.25921163559,18653.736016753206,19657.248190295973
0.9277149719544909,18358.06120138684,21005.020721422923,18688.45043007102,19869.535059456266
0.9278117980862713,18404.57559248497,20957.000555272607,18723.16484338884,20005.087823008802
0.9279086242180519,18451.08998358315,20908.98039131467,18757.879256706696,20075.55315436091
0.9280054503498323,18497.60412595376,20860.960229590604,18792.59367002451,20107.563161226022
0.9281022764816127,18544.118113821783,20812.940068616143,18827.30808334233,20114.946075200125
0.9281991026133931,18590.63210168981,20764.919907706804,18862.022496660145,20103.951497482576
0.9282959287451735,18637.146089557835,20716.899746448726,18896.73690997796,20077.67647547881
0.9283927548769539,18683.660077425862,20668.87958517978,18931.45132329578,20037.673771346832
0.9284895810087344,18730.174065293886,20620.859423901096,18966.165736613595,19983.14837286698
0.9285864071405148,18776.688053161914,20572.83926270691,19000.880149931414,19917.751020466378
0.9286832332722953,18823.202041029992,20524.819101527894,19035.59456324927,19874.59557374752
0.9287800594040757,18869.71602889802,20476.798940358978,19070.308976567085,19856.92122621537
0.9288768855358561,18916.230016766043,20428.77877922941,19105.023389884904,19847.331889835987
0.9289737116676365,18962.74400463407,20380.75861813081,19139.737831289876,19824.35419739608
0.929070537799417,19009.257992502095,20332.738457121497,19174.45247633812,19785.963670947614
0.9291673639311974,19055.771980370122,20284.71829613859,19209.16712138636,19742.441251531716
0.9292641900629778,19102.286541488673,20236.698135206978,19243.881766434602,19696.16989551545
0.9293610161947583,19148.801238486314,20188.677974330523,19278.596411482882,19651.23179304507
0.9294578423265387,19195.3159354839,20140.657813492227,19313.31105653112,19611.88110038169
0.9295546684583191,19241.830632481488,20092.637652774556,19348.025701579365,19581.709484428146
0.9296514945900995,19288.345329479074,20044.61749211311,19382.740346627605,19563.521837150183
0.92974832072188,19334.860026476665,19996.59733157508,19417.454991675848,19560.057755695598
0.9298451468536604,19381.37472347425,19948.57717115524,19452.169636724087,19574.314941830224
0.9299419729854408,19427.889420471838,19900.55701080667,19486.88428177233,19600.485517709447
0.9300387991172212,19474.404117469425,19852.536850419707,19521.59892682057,19634.19826288758
0.9301356252490017,19520.918814467066,19804.5166892459,19556.31357186885,19666.233090085178
0.9302324513807821,19567.433511464653,19756.49652633931,19591.028216917093,19683.93376833559
0.9303292775125626,19613.948208462243,19708.476347059957,19625.742861965333,19678.813155371237
0.930426103644343,19660.456208160846,19660.45620102062,19660.456207299263,19660.456199606124


==> plots/synthetic/acc_vs_happiness_delta_test.csv <==
acc,0,1,2,3
0.7866951018779755,,25352.512364669295,,
0.7867790652961285,,25353.222529310766,,17815.44722726585
0.7868630287142815,,25353.932693952233,,17814.21655008339
0.7869469921324345,,25354.642858593703,,17812.985872900932
0.7870309555505874,,25355.353023235173,,17811.755195718473
0.7871149189687404,,25356.06318787664,,17810.524518536015
0.7871988823868934,,25356.77335251811,,17809.293841353556
0.7872828458050464,,25357.483517159577,,17808.063164171097
0.7873668092231993,,25358.193681801047,,17806.83248698864
0.7874507726413523,,25358.903846442518,,17805.60180980618
0.7875347360595053,,25359.614011083984,,17804.37113262372
0.7876186994776583,,25360.324175725455,,17803.52081514651
0.7877026628958113,,25361.034340366925,,17803.843747204875
0.7877866263139642,,25361.744434032622,,17804.166679263242
0.7878705897321172,,25362.45445375518,,17804.48961132161
0.7879545531502702,,25363.164473477736,,17804.812543379976
0.7880385165684232,,25363.874493200296,,17805.135475438343
0.7881224799865761,,25364.58451292285,,17805.45840749671
0.7882064434047291,,25365.29453264541,,17805.781339555077
0.7882904068228821,,25366.004552367966,,17806.104271613443
0.7883743702410351,,25366.71457209052,,17806.42720367181
0.788458333659188,,25367.42459181308,,17806.858151810575
0.788542297077341,,25368.134611535635,,17807.789025058388
0.788626260495494,,25368.844631258195,,17808.7198983062
0.788710223913647,,25369.55465098075,,17809.650771554014
0.7887941873318,,25370.26467070331,,17810.581644801827
0.7888781507499529,,25370.974727025947,,17811.512518049643
0.7889621141681059,,25371.684784113528,,17812.443391297456
0.7890460775862589,,25372.394841201105,,17813.37426454527
0.7891300410044119,,25373.104898288686,,17814.305137793082
0.7892140044225648,,25373.814955376267,,17815.236011040895
0.7892979678407178,,25374.525012463844,,17816.18686382662
0.7893819312588708,,25375.235069551425,,17817.297341326095
0.7894658946770238,,25375.945126639002,,17818.40781882557
0.7895498580951767,,25376.655183726583,,17819.51829632504
0.7896338215133297,,25377.365240814164,,17820.628773824516
0.7897177849314827,,25378.07529790174,,17821.73925132399
0.7898017483496357,,25378.785354989323,,17822.849728823465
0.7898857117677887,,25379.4954206435,,17823.960206322936
0.7899696751859416,,25380.20549598536,,17825.07068382241
0.7900536386040946,,25380.91557132722,,17826.181161321885
0.7901376020222476,,25381.62564666908,,17827.289931764142
0.7902215654404006,,25382.33572201094,,17828.362491078802
0.7903055288585535,,25383.0457973528,,17829.435050393462
0.7903894922767065,,25383.755872694655,,17830.50760970812
0.7904734556948595,,25384.465948036515,,17831.580169022778
0.7905574191130125,,25385.176023378375,,17832.652728337438
0.7906413825311654,,25385.886098720235,,17833.725287652094
0.7907253459493184,,25386.596174062095,,17834.797846966754
0.7908093093674714,,25387.306249403955,,17835.870406281414
0.7908932727856244,,25388.016324745815,,17836.942965596074
0.7909772362037774,,25388.726402744185,,17838.01552491073
0.7910611996219303,,25389.436480855973,,17838.939141654348
0.7911451630400833,,25390.146558967757,,17839.859525053056
0.7912291264582363,,25390.856637079545,,17840.77990845176
0.7913130898763893,,25391.56671519133,,17841.70029185047
0.7913970532945422,,25392.276793303117,,17842.620675249178
0.7914810167126952,,25392.9868714149,,17843.541058647883
0.7915649801308482,,25393.69694952669,,17844.46144204659
0.7916489435490012,,25394.407027638474,,17845.381825445296
0.7917329069671541,,25395.11710575026,,17846.302208844005
0.7918168703853071,,25395.827183862046,,17847.222592242713
0.7919008338034601,,25396.537261973834,,17847.949210462444
0.7919847972216131,,25397.24733939861,,17848.65720364106
0.7920687606397661,,25397.957415979694,,17849.365196819683
0.792152724057919,,25398.667492560773,,17850.0731899983
0.792236687476072,,25399.377569141856,,17850.781183176918
0.792320650894225,,25400.087645722935,,17851.489176355535
0.792404614312378,,25400.797722304018,,17852.197169534156
0.7924885777305309,,25401.507798885097,,17852.905162712774
0.7925725411486839,,25402.21787546618,,17853.61315589139
0.7926565045668369,,25402.92795204726,,17854.32114907001
0.7927404679849899,,25403.638028628342,,17854.823863616773
0.7928244314031428,,25404.348105209425,,17855.289099931233
0.7929083948212958,,25405.058181790504,,17855.754336245693
0.7929923582394488,,25405.768258371587,,17856.219572560152
0.7930763216576018,,25406.478333039213,,17856.684808874612
0.7931602850757548,,25407.188407581627,,17857.15004518907
0.7932442484939077,,25407.89848212404,,17857.61528150353
0.7933282119120607,,25408.608556666455,,17858.08051781799
0.7934121753302137,,25409.31863120887,,17858.54575413245
0.7934961387483667,,25410.028705751283,,17859.01099044691
0.7935801021665196,,25410.738780293697,,17859.277223128804
0.7936640655846726,,25411.44885483611,,17859.486879981225
0.7937480290028256,,25412.158929378525,,17859.696536833642
0.7938319924209786,,25412.86900392094,,17859.906193686063
0.7939159558391315,,25413.579078463354,,17860.115850538485
0.7939999192572845,,25414.289153005768,,17860.325507390902
0.7940838826754375,,25414.999227442706,,17860.535164243323
0.7941678460935905,,25415.709301738887,,17860.74482109574
0.7942518095117435,,25416.419376035068,,17860.954477948162
0.7943357729298964,,25417.12945033125,,17861.164134800583
0.7944197363480494,,25417.83952462743,,17861.19124697511
0.7945036997662024,,25418.549598923608,,17861.144290566033
0.7945876631843554,,25419.25967321979,,17861.09733415695
0.7946716266025083,,25419.96974751597,,17861.050377747873
0.7947555900206613,,25420.67982181215,,17861.003421338795
0.7948395534388143,,25421.389896108332,,17860.956464929714
0.7949235168569673,,25422.099970404513,,17860.909508520635
0.7950074802751202,,25422.81004470069,,17860.862552111557
0.7950914436932732,,25423.520118996872,,17860.815595702476
0.7951754071114262,,25424.230196245968,,17860.768639293397
0.7952593705295792,,25424.940273758453,,17860.56265228024
0.7953433339477322,,25425.650351270935,,17860.268671458387
0.7954272973658851,,25426.36042878342,,17859.97469063653
0.7955112607840381,,25427.070506295906,,17859.680709814675
0.7955952242021911,,25427.780583808388,,17859.386728992817
0.7956791876203441,,25428.490661320873,,17859.09274817096
0.795763151038497,,25429.20073883336,,17858.798767349104
0.79584711445665,,25429.91081634584,,17858.504786527246
0.795931077874803,,25430.620893858326,,17858.21080570539
0.796015041292956,,25431.33097137081,,17857.916824883534
0.796099004711109,,25432.041048883293,,17862.414854764076
0.7961829681292619,,25432.75112588381,,17870.441491272057
0.7962669315474149,,25433.461202141076,,17878.46812778004
0.7963508949655679,,25434.171278398342,,17886.494764288025
0.7964348583837209,,25434.88135465561,,17894.52140079601
0.7965188218018738,,25435.591430912875,,17902.548037303994
0.7966027852200268,,25436.30150717014,,17910.574673811978
0.7966867486381798,,25437.011583427407,,17918.601310319962
0.7967707120563328,,25437.721659684674,,17926.627946827946
0.7968546754744857,,25438.43173594194,,17934.654583335927
0.7969386388926387,,25439.141812199206,,17947.87972485915
0.7970226023107917,,25439.851888456476,,17965.94642715848
0.7971065657289447,,25440.561964713743,,17984.013129457806
0.7971905291470976,,25441.27204097101,,18002.079831757135
0.7972744925652506,,25441.98211546006,,18020.14653405646
0.7973584559834036,,25442.692189747468,,18038.213236355787
0.7974424194015566,,25443.402264034878,,18056.279938655116
0.7975263828197096,,25444.112338322288,,18074.34664095444
0.7976103462378625,,25444.822412609697,,18092.41334325377
0.7976943096560155,,25445.532486897104,,18110.480045553097
0.7977782730741685,,25446.242561184514,,18120.09042451746
0.7978622364923215,,25446.952635471924,,18120.215932148974
0.7979461999104744,,25447.66270975933,,18120.34143978049
0.7980301633286274,,25448.37278404674,,18120.46694741201
0.7981141267467804,,25449.08285833415,,18120.592455043523
0.7981980901649334,,25449.79293262156,,18120.71796267504
0.7982820535830863,,25450.503023560086,,18120.843470306558
0.7983660170012393,,25451.213140829266,,18120.96897793807
0.7984499804193923,,25451.923258098443,,18121.09448556959
0.7985339438375453,,25452.633375367623,,18121.219993201106
0.7986179072556983,,25453.343492636803,,18120.450435527786
0.7987018706738512,,25454.053609905983,,18118.360217259626
0.7987858340920042,,25454.763727175163,,18116.26999899146
0.7988697975101572,,25455.47384444434,,18114.1797807233
0.7989537609283102,,25456.18396171352,,18112.08956245514
0.7990377243464631,,25456.8940789827,,18109.999344186977
0.7991216877646161,,25457.60419625188,,18107.909125918817
0.7992056511827691,,25458.31431352106,,18105.818907650657
0.7992896146009221,,25459.024430790236,,18103.728689382497
0.799373578019075,,25459.734565415,,18101.638471114333
0.799457541437228,,25460.44470247037,,18099.418289411835
0.799541504855381,,25461.154839525738,,18096.938951354463
0.799625468273534,,25461.864976581106,,18094.45961329709
0.799709431691687,,25462.575113636474,,18091.980275239723
0.7997933951098399,,25463.28525069184,,18089.50093718235
0.7998773585279929,,25463.995387747207,,18087.021599124982
0.7999613219461459,,25464.705524802575,,18084.54226106761
0.8000452853642989,,25465.415661857944,,18082.06292301024
0.8001292487824518,,25466.125798913312,,18079.58358495287
0.8002132122006048,,25466.83593596868,,18077.1042468955
0.8002971756187578,,25467.54607302405,,18074.52756489986
0.8003811390369108,,25468.256212123768,,18071.67890029873
0.8004651024550637,,25468.96635475095,,18068.8302356976
0.8005490658732167,,25469.676497378132,,18065.981571096465
0.8006330292913697,,25470.386640005312,,18063.132906495335
0.8007169927095227,,25471.096782632492,,18060.284241894202
0.8008009561276757,,25471.806925259672,,18057.43557729307
0.8008849195458286,,25472.517067886853,,18054.58691269194
0.8009688829639816,,25473.227210514036,,18051.738248090805
0.8010528463821346,,25473.937353141217,,18048.889583489672
0.8011368098002876,,25474.647495768397,,18045.825372471096
0.8012207732184405,,25475.357638395577,,18041.858249627487
0.8013047366365935,,25476.067781022757,,18037.89112678388
0.8013887000547465,,25476.777923649937,,18033.924003940276
0.8014726634728995,,25477.48806876982,,18029.95688109667
0.8015566268910524,,25478.198214306783,,18025.989758253065
0.8016405903092054,,25478.908359843746,,18022.02263540946
0.8017245537273584,,25479.61850538071,,18018.055512565854
0.8018085171455114,,25480.328650917672,,18014.08838972225
0.8018924805636644,,25481.038796454635,,18010.121266878643
0.8019764439818173,,25481.7489419916,,18006.24480190118
0.8020604073999703,,25482.45908752856,,18003.029706640467
0.8021443708181233,,25483.169233065524,,17999.814611379756
0.8022283342362763,,25483.879378602487,,17996.599516119044
0.8023122976544292,,25484.58952413945,,17993.384420858332
0.8023962610725822,,25485.299669676413,,17990.16932559762
0.8024802244907352,,25486.009716010904,,17986.95423033691
0.8025641879088882,,25486.719575177845,,17983.739135076197
0.8026481513270411,,25487.429434344784,,17980.524039815486
0.8027321147451941,,25488.139293511726,,17977.308944554774
0.8028160781633471,,25488.849152678667,,17974.11626243737
0.8029000415815001,,25489.559011845606,,17971.356124855378
0.8029840049996531,,25490.268871012548,,17968.595987273384
0.803067968417806,,25490.978730179486,,17965.835849691393
0.803151931835959,,25491.688589346428,,17963.0757121094
0.803235895254112,,25492.39844851337,,17960.315574527405
0.803319858672265,,25493.108307680308,,17957.555436945415
0.8034038220904179,,25493.81816684725,,17954.79529936342
0.8034877855085709,,25494.52802601419,,17952.03516178143
0.8035717489267239,,25495.23807087036,,17949.275024199436
0.8036557123448769,,25495.948152094235,,17946.514886617446
0.8037396757630298,,25496.65823331811,,17944.16560136812
0.8038236391811828,,25497.36831454199,,17941.825339868505
0.8039076025993358,,25498.078395765864,,17939.485078368893
0.8039915660174888,,25498.78847698974,,17937.14481686928
0.8040755294356418,,25499.498558213614,,17934.80455536967
0.8041594928537947,,25500.20863943749,,17932.464293870053
0.8042434562719477,,25500.918720661368,,17930.12403237044
0.8043274196901007,,25501.628801885243,,17927.78377087083
0.8044113831082537,,25502.338883109118,,17925.443509371213
0.8044953465264066,,25503.048964332993,,17923.1032478716
0.8045793099445596,,25503.759045531715,,17921.11533059205
0.8046632733627126,,25504.469126678432,,17919.163009555934
0.8047472367808656,,25505.179207825146,,17917.210688519823
0.8048312001990185,,25505.889288971863,,17915.258367483708
0.8049151636171715,,25506.59937011858,,17913.306046447593
0.8049991270353245,,25507.309451265293,,17911.35372541148
0.8050830904534775,,25508.01953241201,,17909.401404375367
0.8051670538716305,,25508.729613558724,,17907.449083339256
0.8052510172897834,,25509.43969470544,,17905.49676230314
0.8053349807079364,,25510.14977585216,,17903.54444126703
0.8054189441260894,,25510.85985699887,,17901.893838498178
0.8055029075442424,,25511.56993814559,,17900.301378357763
0.8055868709623953,,25512.280019292302,,17898.708918217348
0.8056708343805483,,25512.990100375235,,17897.116458076933
0.8057547977987013,,25513.700181443757,,17895.523997936518
0.8058387612168543,,25514.410262512283,,17893.931537796107
0.8059227246350072,,25515.120343580806,,17892.33907765569
0.8060066880531602,,25515.830424649328,,17890.746617515277
0.8060906514713132,,25516.540505717854,,17889.154157374862
0.8061746148894662,,25517.250586786377,,17887.561697234447
0.8062585783076192,,25517.960667854903,,17886.256448577657
0.8063425417257721,,25518.670748923425,,17885.037457247952
0.8064265051439251,,25519.38082999195,,17883.81846591825
0.8065104685620781,,25520.090911060473,,17882.599474588547
0.8065944319802311,,25520.800992128996,,17881.380483258843
0.806678395398384,,25521.511073164027,,17880.161491929142
0.806762358816537,,25522.22115412291,,17878.942500599438
0.80684632223469,,25522.9312350818,,17877.723509269734
0.806930285652843,,25523.641316040685,,17876.50451794003
0.807014249070996,,25524.351396999573,,17875.28552661033
0.8070982124891489,,25525.061477958458,,17874.297049959543
0.8071821759073019,,25525.771558917346,,17873.407327589033
0.8072661393254549,,25526.48163987623,,17872.51760521852
0.8073501027436079,,25527.19172083512,,17871.627882848006
0.8074340661617608,,25527.901801794003,,17870.738160477496
0.8075180295799138,,25528.61188275289,,17869.848438106983
0.8076019929980667,,25529.321963711776,,17868.958715736473
0.8076859564162198,,25530.032044670665,,17868.06899336596
0.8077699198343726,,25530.74212553258,,17867.179270995446
0.8078538832525257,,25531.452206369533,,17866.289548624933
0.8079378466706786,,25532.162287206484,,17865.5868811812
0.8080218100888317,,25532.872368043438,,17864.993362787125
0.8081057735069845,,25533.58244888039,,17864.39984439305
0.8081897369251376,,25534.292529717342,,17863.806325998972
0.8082737003432905,,25535.002610554293,,17863.212807604898
0.8083576637614436,,25535.712691391247,,17862.619289210823
0.8084416271795964,,25536.422772228198,,17862.02577081675
0.8085255905977495,,25537.13285306515,,17861.432252422674
0.8086095540159024,,25537.842933902102,,17860.8387340286
0.8086935174340555,,25538.553014739056,,17860.24521563452
0.8087774808522084,,25539.263095538703,,17859.807427935702
0.8088614442703614,,25539.973176244777,,17859.490380884345
0.8089454076885143,,25540.68325695085,,17859.173333832987
0.8090293711066673,,25541.393337656926,,17858.856286781633
0.8091133345248203,,25542.103418362996,,17858.539239730275
0.8091972979429732,,25542.81349906907,,17858.22219267892
0.8092812613611262,,25543.523579775145,,17857.905145627563
0.8093652247792792,,25544.23366048122,,17857.58809857621
0.8094491881974322,,25544.943741187293,,17857.27105152485
0.8095331516155851,,25545.653821893367,,17856.954004473493
0.8096171150337381,,25546.363902599438,,17856.76617705966
0.8097010784518911,,25547.073983305512,,17856.709932704845
0.8097850418700441,,25547.784064011586,,17856.653688350034
0.809869005288197,,25548.49414461113,,17856.597443995222
0.80995296870635,,25549.204225179707,,17856.541199640407
0.810036932124503,,25549.914305748283,,17856.484955285596
0.810120895542656,,25550.62438631686,,17856.428710930784
0.810204858960809,,25551.33446688544,,17856.37246657597
0.8102888223789619,,25552.044547454017,,17856.316222221158
0.8103727857971149,,25552.754628022594,,17856.259977866346
0.8104567492152679,,25553.464708591175,,17856.30857739457
0.8105407126334209,,25554.17478915975,,17856.497363098424
0.8106246760515738,,25554.88486972833,,17856.686148802277
0.8107086394697268,,25555.59495029691,,17856.87493450613
0.8107926028878798,,25556.305030865486,,17857.06372020998
0.8108765663060328,,25557.015111396406,,17857.25250591383
0.8109605297241858,,25557.725191822654,,17857.441291617684
0.8110444931423387,,25558.4352722489,,17857.630077321537
0.8111284565604917,,25559.145352675147,,17857.81886302539
0.8112124199786447,,25559.85543310139,,17858.00764872924
0.8112963833967977,,25560.56551352764,,17858.279537654576
0.8113803468149506,,25561.275593953884,,17858.698793688116
0.8114643102331036,,25561.98567438013,,17859.11804972166
0.8115482736512566,,25562.695754806376,,17859.537305755202
0.8116322370694096,,25563.40583523262,,17859.956561788742
0.8117162004875625,,25564.11591565887,,17860.375817822285
0.8118001639057155,,25564.825996085114,,17860.795073855825
0.8118841273238685,,25565.536076511362,,17861.214329889368
0.8119680907420215,,25566.246156827903,,17861.633585922908
0.8120520541601745,,25566.95623710872,,17862.05284195645
0.8121360175783274,,25567.666317389536,,17862.535494657655
0.8122199809964804,,25568.37639767035,,17863.1707163635
0.8123039444146334,,25569.086477951165,,17863.80593806935
0.8123879078327864,,25569.79655823198,,17864.441159775193
0.8124718712509393,,25570.506638512794,,17865.07638148104
0.8125558346690923,,25571.21671879361,,17865.711603186886
0.8126397980872453,,25571.926799074427,,17866.346824892735
0.8127237615053983,,25572.636879355243,,17866.98204659858
0.8128077249235512,,25573.346959636056,,17867.617268304428
0.8128916883417042,,25574.057039916872,,17868.252490010273
0.8129756517598572,,25574.76712017587,,17868.933276951273
0.8130596151780102,,25575.47720036732,,17869.769429278054
0.8131435785961632,,25576.187280558766,,17870.605581604832
0.8132275420143161,,25576.897360750216,,17871.44173393161
0.8133115054324691,,25577.60744094166,,17872.277886258387
0.8133954688506221,,25578.317521133107,,17873.114038585165
0.8134794322687751,,25579.027601324557,,17873.950190911943
0.813563395686928,,25579.737681516002,,17874.78634323872
0.813647359105081,,25580.44776170745,,17875.622495565498
0.813731322523234,,25581.157841898897,,17876.458647892276
0.813815285941387,,25581.867922090343,,17877.324417832657
0.81389924935954,,25582.578002281793,,17878.345417828863
0.8139832127776929,,25583.28808247324,,17879.36641782507
0.8140671761958459,,25583.99834695273,,17880.387417821275
0.8141511396139989,,25584.7086782661,,17881.40841781748
0.8142351030321519,,25585.41900957947,,17882.429417813684
0.8143190664503048,,25586.129340892843,,17883.45041780989
0.8144030298684578,,25586.839672206213,,17884.471417806097
0.8144869932866108,,25587.550003519584,,17885.492417802303
0.8145709567047638,,25588.260334832954,,17886.51341779851
0.8146549201229167,,25588.970666146324,,17887.550125432914
0.8147388835410697,,25589.680997459698,,17888.738406995224
0.8148228469592227,,25590.39132877307,,17889.926688557534
0.8149068103773757,,25591.10166008644,,17891.114970119845
0.8149907737955286,,25591.81199139981,,17892.303251682155
0.8150747372136816,,25592.522210239084,,17893.491533244465
0.8151587006318346,,25593.232038478694,,17894.679814806776
0.8152426640499876,,25593.94186671831,,17895.868096369082
0.8153266274681406,,25594.65169495792,,17897.056377931392
0.8154105908862935,,25595.361523197535,,17898.244659493703
0.8154945543044465,,25596.07135143715,,17899.43656203382
0.8155785177225995,,25596.78117967676,,17900.755248389713
0.8156624811407525,,25597.491007916375,,17902.073934745604
0.8157464445589054,,25598.200836155986,,17903.392621101495
0.8158304079770584,,25598.9106643956,,17904.711307457383
0.8159143713952114,,25599.62049263521,,17906.029993813274
0.8159983348133644,,25600.330320874826,,17907.348680169165
0.8160822982315173,,25601.04014911444,,17908.667366525056
0.8161662616496703,,25601.750156458525,,17909.986052880944
0.8162502250678233,,25602.460235760547,,17911.304739236835
0.8163341884859763,,25603.17031506257,,17912.623425592727
0.8164181519041293,,25603.880394364594,,17914.035857634135
0.8165021153222822,,25604.590473666616,,17915.45201426198
0.8165860787404352,,25605.300552968638,,17916.868170889826
0.8166700421585882,,25606.01063227066,,17918.28432751767
0.8167540055767412,,25606.720711572685,,17919.70048414552
0.8168379689948941,,25607.430790874707,,17921.116640773365
0.8169219324130471,,25608.14087017673,,17922.53279740121
0.8170058958312001,,25608.850949478754,,17923.948954029056
0.8170898592493531,,25609.561028780776,,17925.3651106569
0.817173822667506,,25610.27110871619,,17926.781267284747
0.817257786085659,,25610.98119113608,,17928.27868009382
0.817341749503812,,25611.691273555967,,17929.785532356214
0.817425712921965,,25612.401355975857,,17931.292384618606
0.817509676340118,,25613.111438395747,,17932.799236881
0.8175936397582709,,25613.821520815633,,17934.306089143396
0.8176776031764239,,25614.531603235522,,17935.812941405788
0.8177615665945769,,25615.24168565541,,17937.319793668183
0.8178455300127299,,25615.951768075298,,17938.826645930574
0.8179294934308828,,25616.661850495184,,17940.33349819297
0.8180134568490358,,25617.371932915074,,17941.84035045536
0.8180974202671888,,25618.08201533496,,17943.411161702956
0.8181813836853418,,25618.79209775485,,17944.995057961543
0.8182653471034947,,25619.502183491415,,17946.578954220127
0.8183493105216477,,25620.212270697877,,17948.162850478715
0.8184332739398007,,25620.92235790434,,17949.746746737303
0.8185172373579537,,25621.6324451108,,17951.330642995887
0.8186012007761067,,25622.342532317263,,17952.914539254474
0.8186851641942596,,25623.052619523725,,17954.498435513062
0.8187691276124126,,25623.762706730187,,17956.082331771646
0.8188530910305656,,25624.47279393665,,17957.666228030233
0.8189370544487186,,25625.18288114311,,17959.305892965716
0.8190210178668715,,25625.892968349573,,17960.962737886493
0.8191049812850245,,25626.603055556036,,17962.619582807274
0.8191889447031775,,25627.313142762498,,17964.276427728055
0.8192729081213305,,25628.023234419758,,17965.933272648832
0.8193568715394834,,25628.733345990775,,17967.590117569613
0.8194408349576364,,25629.443457561796,,17969.24696249039
0.8195247983757894,,25630.153569132814,,17970.90380741117
0.8196087617939424,,25630.863680703835,,17972.56065233195
0.8196927252120954,,25631.573792274852,,17974.21749725273
0.8197766886302483,,25632.283903845873,,17975.897104939617
0.8198606520484013,,25632.99401541689,,17977.58651891916
0.8199446154665543,,25633.704126987912,,17979.275932898705
0.8200285788847073,,25634.41423855893,,17980.96534687825
0.8201125423028602,,25635.12435012995,,17982.654760857797
0.8201965057210132,,25635.834461700968,,17984.34417483734
0.8202804691391662,,25636.54457327199,,17986.033588816885
0.8203644325573192,,25637.254738997486,,17987.72300279643
0.8204483959754721,,25637.964931103725,,17989.412416775973
0.8205323593936251,,25638.675123209967,,17991.101830755517
0.8206163228117781,,25639.385315316205,,17992.80033085585
0.8207002862299311,,25640.095507422448,,17994.504090706025
0.820784249648084,,25640.805699528686,,17996.207850556202
0.820868213066237,,25641.51589163493,,17997.911610406376
0.82095217648439,,25642.226083741167,,17999.615370256553
0.821036139902543,,25642.93627584741,,18001.319130106727
0.821120103320696,,25643.646467953648,,18003.022889956905
0.8212040667388489,,25644.35666005989,,18004.72664980708
0.8212880301570019,,25645.06685216613,,18006.430409657256
0.8213719935751549,,25634.495102994195,,18008.13416950743
0.8214559569933079,,25565.636269082755,,18009.847232092696
0.8215399204114608,,25496.777435171316,,18011.5673748453
0.8216238838296138,,25427.918601259877,,18013.287517597902
0.8217078472477668,,25359.059767348437,,18015.007660350504
0.8217918106659198,,25290.200933436998,,18016.72780310311
0.8218757740840728,,25217.45870541859,,18018.44794585571
0.8219597375022257,,25128.007546994308,,18020.168088608316
0.8220437009203787,,25038.55638857003,,18021.888231360917
0.8221276643385317,,24949.10523014575,,18023.60837411352
0.8222116277566847,198.76083430570284,24859.65407172147,,18025.328516866124
0.8222955911748376,417.1922962815743,24770.202913210087,,18027.0380041055
0.8223795545929906,652.44924299987,24680.75174902798,,18028.73693432898
0.8224635180111436,887.703861719546,24591.30058484587,,18030.435864552463
0.8225474814292966,1122.9583485638977,24501.849420663766,,18032.134794775946
0.8226314448474495,1358.215537756913,24412.398256481658,,18033.83372499943
0.8227154082656025,1593.4731121700231,24322.94709229955,,18035.532655222913
0.8227993716837555,1828.7307319434608,24233.49592287063,,18037.231585446396
0.8228833351019085,2063.9866379378404,24144.044752454713,,18038.930515669876
0.8229672985200615,2299.2398880758683,24054.593582038797,,18040.62944589336
0.8230512619382144,2534.4908504873865,23965.142411622885,,18042.328376116842
0.8231352253563674,2769.7466174609885,23875.69124120697,,18043.899261905342
0.8232191887745204,3005.0024095494628,23786.240069189498,,18045.305041190597
0.8233031521926734,3240.258135988495,23696.78889637681,,18046.710820475855
0.8233871156108263,3475.5141515470686,23607.337723564124,,18048.11659976111
0.8234710790289793,3710.7701862155186,23517.88655075144,,18049.522379046364
0.8235550424471323,3946.0261786367732,23428.43537793875,,18050.92815833162
0.8236390058652853,4181.282084057647,23338.984204243905,,18052.333937616873
0.8237229692834382,4416.5379301131925,23249.533029648203,,18053.739716902128
0.8238069327015912,4651.793656805229,23160.0818550525,,18055.145496187382
0.8238908961197442,4887.049285889045,23070.630680456798,,18056.55127547264
0.8239748595378972,5122.304864504205,22981.179505861095,,18057.877556844433
0.8240588229560502,5357.560426384734,22891.728331157967,,18059.069003481734
0.8241427863742031,5592.81690082243,22802.277156227916,,18060.260450119036
0.8242267497923561,5828.0740768212845,22712.82598129786,,18061.45189675634
0.8243107132105091,6063.3309139631665,22623.37480636781,,18062.643343393644
0.8243946766286621,6298.587093706339,22533.92363143776,,18063.834790030945
0.824478640046815,6533.842498142753,22444.472742806553,,18065.026236668247
0.824562603464968,6769.095393628376,22355.0235043924,,18066.217683305553
0.824646566883121,7004.348945763266,22265.57426597825,,18067.409129942855
0.824730530301274,7239.604172126762,22176.1250275641,,18068.600576580156
0.8248144937194269,7474.860053409613,22086.675789149947,,18069.689807472616
0.8248984571375799,7710.116048980258,21997.2265507358,,18070.545879534162
0.8249824205557329,7945.37189840245,21907.7751843819,,18071.40195159571
0.8250663839738859,8180.639991530444,21818.323762101572,,18072.25802365726
0.8251503473920389,8415.908619942567,21728.872339821246,,18073.114095718807
0.8252343108101918,8651.148507298378,21639.420917540923,,18073.970167780357
0.8253182742283448,8886.396251267568,21549.969495260597,,18074.826239841903
0.8254022376464978,9121.649585535086,21460.51841423062,,18075.682311903453
0.8254862010646508,9356.906656854148,21371.067418016806,,18076.538383965
0.8255701644828037,9592.163479286944,21281.616421802995,,18077.394456026548
0.8256541279009567,9827.420038095843,21192.165425589184,,18078.093101309034
0.8257380913191097,10062.676259946744,21102.714429375374,,18078.288439944226
0.8258220547372627,10297.932394718724,21013.2621594952,,18078.48377857942
0.8259060181554156,10533.188427069574,20923.80913345099,26004.7869618248,18078.67911721461
0.8259899815735686,10768.444247253665,20834.356107406784,25756.555006877566,18078.874455849804
0.8260739449917216,11003.700189321577,20744.903081362576,25508.323090526887,18079.069794484993
0.8261579084098746,11238.956568300378,20655.45005531837,25260.091176529168,18079.265133120185
0.8262418718280276,11474.21302699414,20565.998836435556,25011.859255313546,18079.460471755378
0.8263258352461805,11709.469504971687,20476.54979080159,24763.62732475866,18079.65581039057
0.8264097986643335,11944.725927863716,20387.10074516762,24515.39539683903,18079.851149025762
0.8264937620824865,12179.982240204325,20297.65169953365,24267.163458308503,18080.017312783573
0.8265777255006395,12415.23848152408,20208.202653899683,24018.93150301483,18080.04200623475
0.8266616889187924,12650.4946858945,20118.752765485875,23770.699547652333,18080.06669968593
0.8267456523369454,12885.750950617128,20029.300715921152,23522.46759305671,18080.091393137103
0.8268296157550984,13121.007272760335,19939.84866635643,23274.235639443777,18080.11608658828
0.8269135791732514,13356.263627455875,19850.396616791706,23026.003686396743,18080.14078003946
0.8269975425914043,13591.519982845777,19760.944567226983,22777.77173440224,18080.165473490637
0.8270815060095573,13826.776337265766,19671.492709729217,22529.53978300899,18080.190166941815
0.8271654694277103,14062.032716253045,19582.042453493854,22281.30783207942,18080.214860392993
0.8272494328458633,14297.289112298971,19492.592197258495,22033.07588126221,18080.23955384417
0.8273333962640163,14532.54553809956,19403.141941023132,21784.84393017068,18080.038845587573
0.8274173596821692,14767.801900796647,19313.691684787773,21536.61197833828,18077.884102521704
0.8275013231003222,15003.058220710627,19224.24142855241,21288.380025142746,18075.729359455836
0.8275852865184752,15238.314452169812,19134.788319729185,21040.148069972878,18073.574616389968
0.8276692499366282,15473.570670207147,19045.33500817338,20791.91611209213,18071.4198733241
0.8277532133547811,15708.826863880524,18955.88169661758,20543.684150793946,18069.26513025823
0.8278371767729341,15944.082889893596,18866.42838506178,20295.452185565457,18067.11038719236
0.8279211401910871,16179.338797729208,18776.97507350598,20047.220215978345,18064.95564412649
0.8280051036092401,16414.594604603262,18687.52344154946,19798.98824232955,18062.800901060622
0.828089067027393,16649.850175521686,18598.072339453054,19550.756265734675,18060.646157994754
0.828173030445546,16885.10540334201,18508.62123735665,19302.524287574855,18058.58203738565
0.828256993863699,17120.36018808471,18419.170135260243,19054.292314036258,18059.138810306165
0.828340957281852,17355.613569811598,18329.719033163838,18806.060354901434,18059.695583226676
0.828424920700005,17590.867697459464,18240.26719480858,18557.82844925418,18060.252356147186
0.8285088841181579,17826.123731440777,18150.814837857528,18309.5967122924,18060.8091290677
0.8285928475363109,18061.364974548836,18061.364953350567,18061.364930169715,18061.36497786088


==> plots/synthetic/acc_vs_happiness_delta_val.csv <==
acc,0,1,2,3
0.7869735709063971,,,,17817.37111846829
0.7870576526675479,,25354.662339958497,,17816.16833046835
0.7871417344286987,,25355.397955706405,,17814.96554246841
0.7872258161898495,,25356.133571454317,,17813.762754468473
0.7873098979510004,,25356.869187202225,,17812.559966468532
0.7873939797121512,,25357.604802950133,,17811.357178468592
0.787478061473302,,25358.34041869804,,17810.15439046865
0.7875621432344528,,25359.07603444595,,17808.951602468715
0.7876462249956037,,25359.811650193857,,17807.748814468774
0.7877303067567545,,25360.547265941765,,17806.546026468834
0.7878143885179053,,25361.282881689676,,17805.343238468893
0.7878984702790561,,25362.018497437584,,17805.566791772384
0.787982552040207,,25362.754113185492,,17805.91573116317
0.7880666338013578,,25363.48968800488,,17806.264670553956
0.7881507155625085,,25364.225159048,,17806.613609944743
0.7882347973236593,,25364.960630091125,,17806.962549335527
0.7883188790848101,,25365.69610113425,,17807.311488726315
0.788402960845961,,25366.431572177375,,17807.6604281171
0.7884870426071118,,25367.1670432205,,17808.009367507886
0.7885711243682626,,25367.90251426362,,17808.35830689867
0.7886552061294134,,25368.637985306745,,17808.707246289458
0.7887392878905642,,25369.37345634987,,17809.56512820194
0.7888233696517151,,25370.108927392994,,17810.521119967678
0.7889074514128659,,25370.84439843612,,17811.477111733413
0.7889915331740167,,25371.579869479243,,17812.433103499152
0.7890756149351675,,25372.315340522367,,17813.389095264887
0.7891596966963184,,25373.05083973651,,17814.345087030622
0.7892437784574692,,25373.786348089096,,17815.30107879636
0.78932786021862,,25374.52185644168,,17816.257070562096
0.7894119419797708,,25375.257364794266,,17817.213062327835
0.7894960237409216,,25375.992873146854,,17818.16905409357
0.7895801055020725,,25376.72838149944,,17819.26089814726
0.7896641872632233,,25377.463889852024,,17820.39621517927
0.7897482690243741,,25378.19939820461,,17821.53153221128
0.7898323507855249,,25378.9349065572,,17822.666849243287
0.7899164325466758,,25379.670414909782,,17823.802166275298
0.7900005143078266,,25380.40592326237,,17824.93748330731
0.7900845960689774,,25381.141431614957,,17826.072800339316
0.7901686778301282,,25381.876944110285,,17827.208117371327
0.790252759591279,,25382.61247068999,,17828.343434403338
0.7903368413524298,,25383.347997269695,,17829.478751435345
0.7904209231135806,,25384.0835238494,,17830.58844697597
0.7905050048747314,,25384.81905042911,,17831.685905345636
0.7905890866358822,,25385.554577008814,,17832.783363715305
0.790673168397033,,25386.290103588522,,17833.88082208497
0.7907572501581839,,25387.025630168228,,17834.97828045464
0.7908413319193347,,25387.761156747933,,17836.075738824307
0.7909254136804855,,25388.49668332764,,17837.173197193977
0.7910094954416363,,25389.232209907346,,17838.270655563643
0.7910935772027872,,25389.96773648705,,17839.368113933313
0.791177658963938,,25390.70326306676,,17840.46557230298
0.7912617407250888,,25391.4387915812,,17841.472480409328
0.7913458224862396,,25392.17432092678,,17842.417998388573
0.7914299042473905,,25392.909850272357,,17843.363516367823
0.7915139860085413,,25393.645379617934,,17844.30903434707
0.7915980677696921,,25394.38090896351,,17845.254552326318
0.7916821495308429,,25395.11643830909,,17846.200070305564
0.7917662312919937,,25395.851967654668,,17847.145588284813
0.7918503130531446,,25396.587497000244,,17848.09110626406
0.7919343948142954,,25397.32302634582,,17849.03662424331
0.7920184765754462,,25398.058555691397,,17849.982142222558
0.792102558336597,,25398.794085036978,,17850.818411886983
0.7921866400977479,,25399.529614382554,,17851.551859388062
0.7922707218588987,,25400.265143465662,,17852.285306889145
0.7923548036200495,,25401.000671282785,,17853.018754390225
0.7924388853812003,,25401.736199099912,,17853.752201891308
0.792522967142351,,25402.471726917036,,17854.485649392387
0.7926070489035019,,25403.20725473416,,17855.21909689347
0.7926911306646527,,25403.942782551287,,17855.95254439455
0.7927752124258035,,25404.67831036841,,17856.685991895632
0.7928592941869543,,25405.413838185534,,17857.419439396715
0.7929433759481052,,25406.14936600266,,17858.047600335853
0.793027457709256,,25406.884893819784,,17858.53864361718
0.7931115394704068,,25407.62042163691,,17859.029686898506
0.7931956212315576,,25408.355949454035,,17859.520730179833
0.7932797029927084,,25409.09147727116,,17860.011773461156
0.7933637847538593,,25409.82700377746,,17860.502816742483
0.7934478665150101,,25410.56252955896,,17860.99386002381
0.7935319482761609,,25411.298055340456,,17861.484903305136
0.7936160300373117,,25412.033581121956,,17861.975946586463
0.7937001117984626,,25412.76910690345,,17862.466989867786
0.7937841935596134,,25413.50463268495,,17862.867802911675
0.7938682753207642,,25414.24015846645,,17863.103623231338
0.793952357081915,,25414.975684247947,,17863.339443551
0.7940364388430659,,25415.711210029447,,17863.57526387066
0.7941205206042167,,25416.446735810947,,17863.811084190325
0.7942046023653675,,25417.182261592443,,17864.04690450999
0.7942886841265183,,25417.917787373943,,17864.282724829653
0.7943727658876691,,25418.653313126888,,17864.518545149316
0.79445684764882,,25419.388838662584,,17864.75436546898
0.7945409294099708,,25420.12436419828,,17864.990185788643
0.7946250111711216,,25420.859889733976,,17865.156114233116
0.7947090929322724,,25421.595415269672,,17865.13566398928
0.7947931746934231,,25422.330940805365,,17865.11521374544
0.794877256454574,,25423.06646634106,,17865.094763501605
0.7949613382157248,,25423.801991876757,,17865.07431325777
0.7950454199768756,,25424.537517412453,,17865.05386301393
0.7951295017380264,,25425.27304294815,,17865.033412770095
0.7952135834991773,,25426.008568483845,,17865.01296252626
0.7952976652603281,,25426.74409401954,,17864.99251228242
0.7953817470214789,,25427.479619555237,,17864.972062038585
0.7954658287826297,,25428.21514698061,,17864.904263709734
0.7955499105437805,,25428.950675727956,,17864.637104514753
0.7956339923049314,,25429.686204475303,,17864.369945319773
0.7957180740660822,,25430.42173322265,,17864.102786124797
0.795802155827233,,25431.157261970002,,17863.835626929816
0.7958862375883838,,25431.89279071735,,17863.568467734836
0.7959703193495347,,25432.628319464697,,17863.30130853986
0.7960544011106855,,25433.363848212048,,17863.03414934488
0.7961384828718363,,25434.099376959395,,17862.7669901499
0.7962225646329871,,25434.834905706743,,17862.499830954923
0.796306646394138,,25435.570434454094,,17863.155136154004
0.7963907281552888,,25436.30596320144,,17871.19018339618
0.7964748099164396,,25437.041491872846,,17879.225230638353
0.7965588916775904,,25437.77701936698,,17887.260277880527
0.7966429734387412,,25438.512546861115,,17895.2953251227
0.7967270551998921,,25439.24807435525,,17903.330372364875
0.7968111369610429,,25439.983601849388,,17911.36541960705
0.7968952187221936,,25440.719129343524,,17919.400466849213
0.7969793004833444,,25441.45465683766,,17927.435514091387
0.7970633822444952,,25442.190184331794,,17935.47056133356
0.7971474640056461,,25442.92571182593,,17943.808533325624
0.7972315457667969,,25443.661239320067,,17961.84011254445
0.7973156275279477,,25444.396766814203,,17979.871691763277
0.7973997092890985,,25445.13229430834,,17997.903270982104
0.7974837910502494,,25445.867821802476,,18015.93485020093
0.7975678728114002,,25446.60334824866,,18033.96642941976
0.797651954572551,,25447.338873776,,18051.998008638588
0.7977360363337018,,25448.074399303336,,18070.029587857414
0.7978201180948526,,25448.809924830675,,18088.06116707624
0.7979041998560035,,25449.54545035801,,18106.092746295068
0.7979882816171543,,25450.280975885347,,18124.124325513894
0.7980723633783051,,25451.016501412687,,18125.179136154773
0.7981564451394559,,25451.752026940023,,18125.33092131429
0.7982405269006068,,25452.48755246736,,18125.482706473806
0.7983246086617576,,25453.2230779947,,18125.634491633326
0.7984086904229084,,25453.958603522035,,18125.78627679284
0.7984927721840592,,25454.694129049374,,18125.938061952358
0.79857685394521,,25455.429654793035,,18126.089847111874
0.7986609357063609,,25456.165223238702,,18126.241632271394
0.7987450174675117,,25456.900791684366,,18126.39341743091
0.7988290992286625,,25457.636360130033,,18126.545202590427
0.7989131809898133,,25458.3719285757,,18124.774313769438
0.7989972627509642,,25459.107497021363,,18122.712785171738
0.799081344512115,,25459.84306546703,,18120.651256574038
0.7991654262732657,,25460.578633912693,,18118.58972797634
0.7992495080344165,,25461.31420235836,,18116.52819937864
0.7993335897955673,,25462.049770804024,,18114.46667078094
0.7994176715567182,,25462.78533924969,,18112.40514218324
0.799501753317869,,25463.520907695358,,18110.34361358554
0.7995858350790198,,25464.25647614102,,18108.282084987837
0.7996699168401706,,25464.99205401586,,18106.220556390137
0.7997539986013215,,25465.72764221868,,18103.852690528598
0.7998380803624723,,25466.463230421497,,18101.402348126245
0.7999221621236231,,25467.198818624318,,18098.95200572389
0.8000062438847739,,25467.93440682714,,18096.501663321535
0.8000903256459247,,25468.66999502996,,18094.05132091918
0.8001744074070756,,25469.405583232776,,18091.600978516828
0.8002584891682264,,25470.141171435596,,18089.15063611447
0.8003425709293772,,25470.876759638417,,18086.700293712118
0.800426652690528,,25471.612347841237,,18084.249951309765
0.8005107344516789,,25472.347936044054,,18081.79960890741
0.8005948162128297,,25473.083524246875,,18079.08831003472
0.8006788979739805,,25473.819112449695,,18076.268898989307
0.8007629797351313,,25474.55470593501,,18073.449487943893
0.8008470614962822,,25475.290299701493,,18070.63007689848
0.800931143257433,,25476.025893467977,,18067.810665853067
0.8010152250185838,,25476.761487234464,,18064.991254807654
0.8010993067797346,,25477.497081000947,,18062.17184376224
0.8011833885408854,,25478.232674767434,,18059.352432716823
0.8012674703020363,,25478.968268533918,,18056.53302167141
0.801351552063187,,25479.7038623004,,18053.713610626
0.8014356338243378,,25480.439456066884,,18050.19412353261
0.8015197155854886,,25481.17504983337,,18046.256842031613
0.8016037973466394,,25481.910643599855,,18042.319560530617
0.8016878791077903,,25482.646237366338,,18038.382279029625
0.8017719608689411,,25483.381832357994,,18034.44499752863
0.8018560426300919,,25484.117429029986,,18030.507716027634
0.8019401243912427,,25484.85302570198,,18026.57043452664
0.8020242061523936,,25485.588622373973,,18022.633153025643
0.8021082879135444,,25486.324219045964,,18018.69587152465
0.8021923696746952,,25487.05981571796,,18014.758590023655
0.802276451435846,,25487.79541238995,,18011.231301152522
0.8023605331969969,,25488.531009061942,,18008.04568401161
0.8024446149581477,,25489.266605733937,,18004.860066870697
0.8025286967192985,,25490.00220240593,,18001.674449729784
0.8026127784804493,,25490.73779907792,,17998.48883258887
0.8026968602416001,,25491.473395749916,,17995.30321544796
0.802780942002751,,25492.208992421907,,17992.117598307046
0.8028650237639018,,25492.944333493822,,17988.931981166133
0.8029491055250526,,25493.679644220887,,17985.746364025224
0.8030331872862034,,25494.41495494795,,17982.56074688431
0.8031172690473543,,25495.15026567502,,17979.586386497525
0.8032013508085051,,25495.885576402085,,17976.85544352612
0.8032854325696559,,25496.62088712915,,17974.124500554717
0.8033695143308067,,25497.356197856214,,17971.393557583313
0.8034535960919575,,25498.091508583282,,17968.66261461191
0.8035376778531083,,25498.826819310343,,17965.93167164051
0.8036217596142591,,25499.56213003741,,17963.200728669104
0.8037058413754099,,25500.297440764476,,17960.4697856977
0.8037899231365607,,25501.03275149154,,17957.738842726296
0.8038740048977115,,25501.768143402664,,17955.007899754895
0.8039580866588624,,25502.50367585629,,17952.43799646388
0.8040421684200132,,25503.239208309915,,17950.126625279605
0.804126250181164,,25503.97474076354,,17947.81525409533
0.8042103319423148,,25504.710273217166,,17945.503882911056
0.8042944137034657,,25505.44580567079,,17943.192511726782
0.8043784954646165,,25506.181338124417,,17940.881140542508
0.8044625772257673,,25506.916870578047,,17938.569769358233
0.8045466589869181,,25507.652403031672,,17936.25839817396
0.804630740748069,,25508.387935485298,,17933.947026989685
0.8047148225092198,,25509.123467938924,,17931.63565580541
0.8047989042703706,,25509.85900039255,,17929.441735889628
0.8048829860315214,,25510.594532846175,,17927.51798763863
0.8049670677926722,,25511.3300652352,,17925.59423938763
0.8050511495538231,,25512.065597611767,,17923.670491136625
0.8051352313149739,,25512.801129988336,,17921.746742885625
0.8052193130761247,,25513.536662364906,,17919.822994634626
0.8053033948372755,,25514.272194741476,,17917.899246383622
0.8053874765984264,,25515.007727118045,,17915.975498132622
0.8054715583595772,,25515.743259494615,,17914.051749881623
0.805555640120728,,25516.47879187118,,17912.128001630623
0.8056397218818788,,25517.21432424775,,17910.284137634033
0.8057238036430296,,25517.94985662432,,17908.71992449672
0.8058078854041804,,25518.68538900089,,17907.155711359406
0.8058919671653312,,25519.420921377456,,17905.591498222093
0.805976048926482,,25520.15645372978,,17904.027285084776
0.8060601306876328,,25520.89198602829,,17902.463071947463
0.8061442124487836,,25521.627518326804,,17900.89885881015
0.8062282942099345,,25522.363050625314,,17899.334645672832
0.8063123759710853,,25523.098582923823,,17897.77043253552
0.8063964577322361,,25523.834115222333,,17896.206219398206
0.8064805394933869,,25524.569647520846,,17894.694751359173
0.8065646212545378,,25525.305179819356,,17893.503637146765
0.8066487030156886,,25526.040712117865,,17892.312522934357
0.8067327847768394,,25526.776244416375,,17891.12140872195
0.8068168665379902,,25527.511776714888,,17889.93029450954
0.806900948299141,,25528.247309013397,,17888.739180297136
0.8069850300602919,,25528.982841311907,,17887.548066084728
0.8070691118214427,,25529.71837352472,,17886.35695187232
0.8071531935825935,,25530.453905713755,,17885.16583765991
0.8072372753437443,,25531.189437902794,,17883.974723447503
0.8073213571048952,,25531.92497009183,,17882.80352567766
0.807405438866046,,25532.660502280865,,17881.94132746409
0.8074895206271968,,25533.3960344699,,17881.07912925052
0.8075736023883476,,25534.13156665894,,17880.21693103695
0.8076576841494985,,25534.867098847975,,17879.35473282338
0.8077417659106493,,25535.60263103701,,17878.49253460981
0.8078258476718001,,25536.338163226046,,17877.63033639624
0.8079099294329509,,25537.073695415085,,17876.76813818267
0.8079940111941016,,25537.80922760412,,17875.9059399691
0.8080780929552525,,25538.544759762102,,17875.04374175553
0.8081621747164033,,25539.28029182938,,17874.181543541963
0.8082462564775541,,25540.015823896654,,17873.6092137858
0.8083303382387049,,25540.75135596393,,17873.042880536465
0.8084144199998557,,25541.486888031206,,17872.476547287126
0.8084985017610066,,25542.222420098482,,17871.91021403779
0.8085825835221574,,25542.957952165758,,17871.343880788452
0.8086666652833082,,25543.693484233034,,17870.777547539117
0.808750747044459,,25544.429016300306,,17870.21121428978
0.8088348288056099,,25545.164548367582,,17869.644881040444
0.8089189105667607,,25545.900080434858,,17869.078547791105
0.8090029923279115,,25546.635612502134,,17868.512214541766
0.8090870740890623,,25547.37114456941,,17868.1941038317
0.8091711558502132,,25548.106676541647,,17867.903907215743
0.809255237611364,,25548.84220847824,,17867.613710599784
0.8093393193725148,,25549.57774041483,,17867.323513983825
0.8094234011336656,,25550.31327235142,,17867.033317367866
0.8095074828948164,,25551.048804288013,,17866.743120751908
0.8095915646559673,,25551.784336224606,,17866.45292413595
0.8096756464171181,,25552.519868161195,,17866.16272751999
0.8097597281782689,,25553.255400097787,,17865.87253090403
0.8098438099394197,,25553.99093203438,,17865.582334288072
0.8099278917005706,,25554.726463970972,,17865.505250678747
0.8100119734617214,,25555.46199590756,,17865.475524605976
0.8100960552228722,,25556.197527844153,,17865.4457985332
0.8101801369840229,,25556.933059753363,,17865.41607246043
0.8102642187451737,,25557.668591552672,,17865.38634638766
0.8103483005063246,,25558.404123351982,,17865.356620314888
0.8104323822674754,,25559.13965515129,,17865.326894242113
0.8105164640286262,,25559.8751869506,,17865.29716816934
0.810600545789777,,25560.61071874991,,17865.26744209657
0.8106846275509278,,25561.346250549224,,17865.2377160238
0.8107687093120787,,25562.081782348534,,17865.388428647315
0.8108527910732295,,25562.817314147844,,17865.60340626135
0.8109368728343803,,25563.552845947153,,17865.818383875387
0.8110209545955311,,25564.288377746463,,17866.033361489423
0.811105036356682,,25565.023909545773,,17866.24833910346
0.8111891181178328,,25565.759441345082,,17866.463316717494
0.8112731998789836,,25566.49497304892,,17866.67829433153
0.8113572816401344,,25567.230504706087,,17866.893271945566
0.8114413634012853,,25567.966036363257,,17867.108249559606
0.8115254451624361,,25568.701568020428,,17867.32322717364
0.8116095269235869,,25569.437099677594,,17867.689314310057
0.8116936086847377,,25570.172631334764,,17868.13444256436
0.8117776904458885,,25570.908162991935,,17868.57957081866
0.8118617722070394,,25571.6436946491,,17869.02469907296
0.8119458539681902,,25572.37922630627,,17869.469827327262
0.812029935729341,,25573.114757963438,,17869.91495558156
0.8121140174904918,,25573.85028962061,,17870.36008383586
0.8121980992516427,,25574.58582127778,,17870.805212090163
0.8122821810127935,,25575.321352914052,,17871.250340344464
0.8123662627739443,,25576.056884426012,,17871.695468598766
0.812450344535095,,25576.792415937973,,17872.264762224608
0.8125344262962458,,25577.527947449933,,17872.925545399743
0.8126185080573967,,25578.263478961893,,17873.586328574882
0.8127025898185475,,25578.999010473854,,17874.247111750017
0.8127866715796983,,25579.734541985814,,17874.907894925153
0.8128707533408491,,25580.470073497774,,17875.56867810029
0.812954835102,,25581.205605009734,,17876.229461275427
0.8130389168631508,,25581.941136521695,,17876.890244450566
0.8131229986243016,,25582.67666803366,,17877.5510276257
0.8132070803854524,,25583.41219954562,,17878.211810800836
0.8132911621466032,,25584.14773105758,,17878.971896905263
0.8133752439077541,,25584.883262514562,,17879.83331186948
0.8134593256689049,,25585.61879393729,,17880.694726833695
0.8135434074300557,,25586.35432536002,,17881.556141797915
0.8136274891912065,,25587.089856782746,,17882.41755676213
0.8137115709523574,,25587.825388205474,,17883.278971726348
0.8137956527135082,,25588.560919628202,,17884.140386690564
0.813879734474659,,25589.296451050934,,17885.00180165478
0.8139638162358098,,25590.03198247366,,17885.863216618996
0.8140478979969606,,25590.76751389639,,17886.724631583213
0.8141319797581115,,25591.503045319118,,17887.662482590193
0.8142160615192623,,25592.238576741845,,17888.708462042174
0.8143001432804131,,25592.974108164573,,17889.75444149415
0.8143842250415639,,25593.709661739264,,17890.800420946132
0.8144683068027148,,25594.44544391602,,17891.846400398113
0.8145523885638655,,25595.18122609278,,17892.892379850095
0.8146364703250163,,25595.917008269542,,17893.938359302072
0.8147205520861671,,25596.6527904463,,17894.984338754053
0.8148046338473179,,25597.38857262306,,17896.030318206034
0.8148887156084688,,25598.124354799817,,17897.076297658015
0.8149727973696196,,25598.860136976575,,17898.177950104102
0.8150568791307704,,25599.595919153337,,17899.390948021228
0.8151409608919212,,25600.331701330095,,17900.603945938354
0.815225042653072,,25601.067483506853,,17901.81694385548
0.8153091244142229,,25601.80326568361,,17903.029941772606
0.8153932061753737,,25602.539047860373,,17904.24293968973
0.8154772879365245,,25603.274548471236,,17905.455937606854
0.8155613696976753,,25604.009828311173,,17906.66893552398
0.8156454514588262,,25604.745108151106,,17907.881933441106
0.815729533219977,,25605.48038799104,,17909.09493135823
0.8158136149811278,,25606.215667830973,,17910.3408069464
0.8158976967422786,,25606.95094767091,,17911.68400005515
0.8159817785034295,,25607.686227510843,,17913.0271931639
0.8160658602645803,,25608.421507350777,,17914.370386272647
0.8161499420257311,,25609.15678719071,,17915.713579381398
0.8162340237868819,,25609.892067030643,,17917.05677249015
0.8163181055480327,,25610.62734687058,,17918.399965598896
0.8164021873091836,,25611.362626710514,,17919.743158707646
0.8164862690703344,,25612.09791476848,,17921.086351816397
0.8165703508314852,,25612.833445303033,,17922.429544925144
0.816654432592636,,25613.56897583759,,17923.789448053572
0.8167385143537869,,25614.30450637214,,17925.22995219342
0.8168225961149376,,25615.040036906692,,17926.67045633326
0.8169066778760884,,25615.775567441244,,17928.110960473106
0.8169907596372392,,25616.5110979758,,17929.551464612952
0.81707484139839,,25617.24662851035,,17930.991968752798
0.8171589231595409,,25617.982159044903,,17932.432472892644
0.8172430049206917,,25618.71768957946,,17933.872977032486
0.8173270866818425,,25619.45322011401,,17935.313481172332
0.8174111684429933,,25620.188750648562,,17936.753985312178
0.8174952502041442,,25620.924281183117,,17938.202720873996
0.817579331965295,,25621.659813289883,,17939.733770496987
0.8176634137264458,,25622.39534693773,,17941.26482011998
0.8177474954875966,,25623.130880585577,,17942.79586974297
0.8178315772487474,,25623.866414233424,,17944.32691936596
0.8179156590098983,,25624.601947881267,,17945.857968988956
0.8179997407710491,,25625.337481529114,,17947.389018611946
0.8180838225321999,,25626.07301517696,,17948.920068234936
0.8181679042933507,,25626.808548824803,,17950.45111785793
0.8182519860545016,,25627.54408247265,,17951.98216748092
0.8183360678156524,,25628.279616120497,,17953.513994012716
0.8184201495768032,,25629.015149768344,,17955.12195858327
0.818504231337954,,25629.750683416187,,17956.729923153824
0.8185883130991048,,25630.486217064034,,17958.33788772438
0.8186723948602557,,25631.221755382507,,17959.945852294935
0.8187564766214065,,25631.957293809857,,17961.55381686549
0.8188405583825573,,25632.692832237208,,17963.161781436047
0.818924640143708,,25633.428370664555,,17964.769746006597
0.819008721904859,,25634.163909091905,,17966.377710577155
0.8190928036660097,,25634.899447519256,,17967.98567514771
0.8191768854271605,,25635.634985946603,,17969.593639718263
0.8192609671883113,,25636.370524373953,,17971.269280208267
0.8193450489494621,,25637.106062801304,,17972.950069983617
0.819429130710613,,25637.841601228654,,17974.630859758963
0.8195132124717638,,25638.577139656,,17976.31164953431
0.8195972942329146,,25639.31267808335,,17977.992439309655
0.8196813759940654,,25640.048227445106,,17979.673229085
0.8197654577552163,,25640.783790201505,,17981.354018860347
0.8198495395163671,,25641.5193529579,,17983.034808635697
0.8199336212775179,,25642.2549157143,,17984.715598411043
0.8200177030386687,,25642.990478470696,,17986.39638818639
0.8201017847998195,,25643.726041227095,,17988.104765188848
0.8201858665609704,,25644.46160398349,,17989.818068505083
0.8202699483221212,,25645.19716673989,,17991.53137182132
0.820354030083272,,25645.932729496286,,17993.244675137554
0.8204381118444228,,25646.668292252685,,17994.95797845379
0.8205221936055737,,25647.40385500908,,17996.671281770025
0.8206062753667245,,25648.13941776548,,17998.384585086264
0.8206903571278753,,25648.874980521876,,18000.0978884025
0.8207744388890261,,25649.61061739315,,18001.811191718734
0.820858520650177,,25650.346260564846,,18003.52449503497
0.8209426024113278,,25651.081903736544,,18005.248792498758
0.8210266841724786,,25651.81754690824,,18006.976417153346
0.8211107659336294,,25652.553190079936,,18008.704041807934
0.8211948476947801,,25653.288833251634,,18010.43166646252
0.821278929455931,,25654.02447642333,,18012.159291117103
0.8213630112170818,,25654.760119595026,,18013.88691577169
0.8214470929782326,,25655.495762766725,,18015.61454042628
0.8215311747393834,,25656.23140593842,,18017.342165080867
0.8216152565005342,,25656.967049110117,,18019.069789735455
0.8216993382616851,,25657.702692281815,,18020.79741439004
0.8217834200228359,,25630.856719125615,,18022.53627264935
0.8218675017839867,,25561.56057558421,,18024.28025213226
0.8219515835451375,,25492.26443204281,,18026.02423161517
0.8220356653062884,,25422.96828850141,,18027.768211098082
0.8221197470674392,,25353.672144960008,,18029.512190580994
0.82220382882859,,25284.37600141861,,18031.256170063905
0.8222879105897408,,25205.439009709327,,18033.000149546817
0.8223719923508916,,25115.194211738275,,18034.74412902973
0.8224560741120425,,25024.94941376722,,18036.48810851264
0.8225401558731933,145.5212974316173,24934.704615796167,,18038.23208799555
0.8226242376343441,381.4517560007035,24844.459817825114,,18039.963233443425
0.8227083193954949,617.3817229125887,24754.21501791601,,18041.68603673551
0.8227924011566458,853.3100371883111,24663.97021413803,,18043.4088400276
0.8228764829177966,1089.2368332148562,24573.725410360046,,18045.131643319688
0.8229605646789474,1325.1669509699198,24483.480606582063,,18046.854446611775
0.8230446464400982,1561.0974054802223,24393.23580280408,,18048.577249903865
0.823128728201249,1797.0281918567441,24302.990997724584,,18050.30005319595
0.8232128099623999,2032.9573214856048,24212.74618766768,,18052.02285648804
0.8232968917235507,2268.8845668546783,24122.50137761077,,18053.74565978013
0.8233809734847015,2504.8084542824613,24032.25656755386,,18055.46846307222
0.8234650552458522,2740.7362131752225,23942.01175749707,,18057.03754652236
0.823549137007003,2976.6650223102038,23851.766947245207,,18058.467690378206
0.8236332187681539,3212.593738706891,23761.522134775994,,18059.897834234056
0.8237173005293047,3448.522682501289,23671.27732230678,,18061.327978089903
0.8238013822904555,3684.4517213354256,23581.03250983757,,18062.758121945753
0.8238854640516063,3920.380705400544,23490.787697368356,,18064.188265801604
0.8239695458127572,4156.3096224138335,23400.542884899143,,18065.61840965745
0.824053627573908,4392.238486329889,23310.2980707171,,18067.0485535133
0.8241377093350588,4628.167202035943,23220.053256453135,,18068.478697369148
0.8242217910962096,4864.095844836023,23129.808442189165,,18069.908841225
0.8243058728573605,5100.024413323995,23039.5636279252,,18071.243880435974
0.8243899546185113,5335.952963922951,22949.31881366123,,18072.4600383875
0.8244740363796621,5571.882167521854,22859.07399911891,,18073.676196339027
0.8245581181408129,5807.812353768528,22768.829184518727,,18074.89235429055
0.8246421999019637,6043.74224512545,22678.58436991854,,18076.108512242077
0.8247262816631146,6279.671644868858,22588.339555318355,,18077.3246701936
0.8248103634242654,6515.600036476632,22498.094740718167,,18078.540828145127
0.8248944451854162,6751.526313841686,22407.8512944103,,18079.756986096654
0.824978526946567,6987.452453798991,22317.608430553086,,18080.973144048177
0.8250626087077179,7223.380662249711,22227.36556669587,,18082.189301999704
0.8251466904688687,7459.3094177645735,22137.122702838657,,18083.28369539397
0.8252307722300195,7695.238432307413,22046.87983898144,,18084.164999957484
0.8253148539911703,7931.167272514897,21956.635710266903,,18085.046304521
0.8253989357523212,8167.106170845768,21866.390646511554,,18085.92760908452
0.825483017513472,8403.05223239004,21776.145582756202,,18086.808913648034
0.8255670992746227,8638.96491491511,21685.900519000974,,18087.690218211552
0.8256511810357736,8874.883917722122,21595.655455245505,,18088.57152277507
0.8257352627969243,9110.810068343402,21505.410583981433,,18089.452827338584
0.8258193445580752,9346.73982932192,21415.165949420138,,18090.334131902102
0.825903426319226,9582.669706585053,21324.921314858842,,18091.215436465616
0.8259875080803768,9818.599262827045,21234.676680297543,,18091.910136320657
0.8260715898415276,10054.528519504338,21144.43204573625,,18092.13165794683
0.8261556716026784,10290.457666908282,21054.186752699712,,18092.353179573
0.8262397533638293,10526.386694609491,20963.940073364374,26062.00883558837,18092.57470119917
0.8263238351249801,10762.315534143498,20873.693394029036,25812.44910576042,18092.796222825342
0.8264079168861309,10998.244414869974,20783.4467146937,25562.889440150746,18093.01774445151
0.8264919986472817,11234.17379187337,20693.20003535836,25313.329780458753,18093.239266077682
0.8265760804084326,11470.103239389668,20602.954140149366,25063.770112974136,18093.460787703854
0.8266601621695834,11706.032721681711,20512.711470469672,24814.2104362278,18093.682309330023
0.8267442439307342,11941.962142652146,20422.46880078998,24564.650761012803,18093.903830956195
0.826828325691885,12177.891466013523,20332.22613111028,24315.091079242837,18094.090925182587
0.8269124074530358,12413.820705881675,20241.983461430587,24065.531377027088,18094.142030592233
0.8269964892141867,12649.749906065761,20151.74058266256,23815.97167432609,18094.193136001875
0.8270805709753375,12885.679158618856,20061.494886950328,23566.411972478174,18094.244241411518
0.8271646527364883,13121.608477367823,19971.249191238097,23316.852271564294,18094.29534682116
0.8272487344976391,13357.537826692695,19881.003495525863,23067.292571320435,18094.346452230802
0.82733281625879,13593.467178961839,19790.757799813633,22817.732872086417,18094.397557640445
0.8274168980199408,13829.396530064003,19700.5121041014,22568.173173533094,18094.448663050087
0.8275009797810916,14065.32590428837,19610.268111216945,22318.613475497663,18094.499768459733
0.8275850615422424,14301.25529512775,19520.024221969506,22069.05377763474,18094.550873869375
0.8276691433033933,14537.184718098615,19429.78033272207,21819.494079539425,18094.33820530316
0.8277532250645441,14773.11408119396,19339.536443474633,21569.934380805396,18092.212205225856
0.8278373068256948,15009.043401830933,19249.29255422732,21320.374680696015,18090.086205148556
0.8279213885868456,15244.972629115435,19159.04615321467,21070.814978759106,18087.960205071256
0.8280054703479964,15480.901843733365,19068.799186453274,20821.25527403022,18085.834204993953
0.8280895521091473,15716.831038882678,18978.552219691876,20571.695566043833,18083.708204916653
0.8281736338702981,15952.76005933397,18888.305252930477,20322.13585397572,18081.58220483935
0.8282577156314489,16188.68896667871,18798.058286169082,20072.57613765277,18079.45620476205
0.8283417973925997,16424.617766680745,18707.81285435864,19823.016417103387,18077.330204684746
0.8284258791537505,16660.546335123618,18617.568113137637,19573.456693600678,18075.204204607446
0.8285099609149014,16896.474566081917,18527.323371916635,19323.89696839683,18073.1875994192
0.8285940426760522,17132.402337707146,18437.078630695632,19074.337247542273,18073.770047944
0.828678124437203,17368.328713972052,18346.83388947463,18824.777541070787,18074.352496468797
0.8287622061983538,17604.25580741677,18256.588434144836,18575.2178871451,18074.93494499359
0.8288462879595047,17840.184853246028,18166.342425048268,18325.658401790344,18075.51739351839
0.8289303697206555,18076.09891467131,18076.098893499933,18076.09887032464,18076.098917998956

